Modeling and Analysis of Energy Efficiency and Interference for Cellular Relay Deployment

By relying on a wireless backhaul link, relay stations enhance the performance of cellular networks at low infrastructure cost, but at the same time, they can aggravate the interference issue. In this paper, we analyze for several relay coding schemes the maximum energy gain provided by a relay, taking into account the additional relay-generated interference to neighboring cells. First, we define spatial areas for relaying efficiency in log-normal shadowing environments and propose three easily-computable and tractable models. These models allow the prediction of 1) the probability of energy-efficient relaying, 2) the spatial distribution of energy consumption within a cell and 3) the average interference generated by relays. Second, we define a new performance metric that jointly captures both aspects of energy and interference, and characterize the optimal number and location of relays. These results are obtainable with significantly lower complexity and execution time when applying the proposed models as compared to system simulations.We highlight that energy-efficient relay deployment does not necessarily lead to interference reduction and conversely, an interference-aware deployment is suboptimal in the energy consumption. We then propose a map showing the optimal utilization of relay coding schemes across a cell. This map combines two-hop relaying and energy-optimized partial decode-forward as a function of their respective circuitry consumption. Such a combination not only alleviates the interference issue, but also leads to a reduction in the number of relays required for the same performance.

==> data_CS_gamma_600m.txt <==
e_pdf;Gamma_optim;
0;2.1349
5;1.9972
10;1.7500
15;1.6378
20;1.5744
25;1.5194
30;1.4646
35;1.4168
40;1.3803
45;1.3518
50;1.3312

==> data_CS_gamma_800m.txt <==
e_pdf;Gamma_optim;Gain_relay_optim;Loss_Cellule_optim;
0;3.4569;0.3019;0.0873;
5;3.4502;0.2975;0.0862;
10;3.4440;0.2933;0.0852;
15;3.4382;0.2893;0.0841;
20;3.3613;0.2856;0.0850;
25;3.1683;0.2832;0.0894;
30;2.9510;0.2813;0.0953;
35;2.7400;0.2799;0.1022;
40;2.6001;0.2788;0.1072;
45;2.4866;0.2779;0.1118;
50;2.4066;0.2772;0.1152;

==> data_CS_gamma_975m.txt <==
e_pdf;Gamma_optim;
0;4.7666
5;4.7577
10;4.7495
15;4.7417
20;4.7346
25;4.7276
30;4.7208
35;4.7142
40;4.7080
45;4.7023
50;4.6919

==> data_EEA_figure_000mW_0075.txt <==
xuser;yuser;yuser2;
304.000000;-6.251096;6.251096;
304.000000;6.251096;-6.251096;
308.000000;5.848603;-5.848603;
306.000000;6.463924;-6.463924;
303.254971;10.000000;-10.000000;
302.000000;12.042931;-12.042931;
308.000000;13.118394;-13.118394;
310.247252;16.000000;-16.000000;
308.000000;15.699943;-15.699943;
308.139471;18.000000;-18.000000;
307.433760;22.000000;-22.000000;
308.000000;26.137321;-26.137321;
311.997655;24.000000;-24.000000;
312.203035;26.000000;-26.000000;
312.000000;28.301685;-28.301685;
312.176547;34.000000;-34.000000;
315.928762;38.000000;-38.000000;
320.000000;39.738528;-39.738528;
322.197614;42.000000;-42.000000;
322.000000;45.484502;-45.484502;
324.000000;46.984902;-46.984902;
321.748427;50.000000;-50.000000;
324.000000;49.217796;-49.217796;
328.483962;50.000000;-50.000000;
325.104927;52.000000;-52.000000;
328.000000;54.912939;-54.912939;
333.324840;56.000000;-56.000000;
334.688294;60.000000;-60.000000;
340.000000;61.736486;-61.736486;
339.983779;64.000000;-64.000000;
342.000000;63.143340;-63.143340;
346.000000;61.845996;-61.845996;
348.000000;64.701569;-64.701569;
350.803989;66.000000;-66.000000;
354.000000;67.135416;-67.135416;
357.635812;70.000000;-70.000000;
359.118052;68.000000;-68.000000;
360.855402;70.000000;-70.000000;
364.000000;72.883088;-72.883088;
369.037596;72.000000;-72.000000;
372.059368;72.000000;-72.000000;
376.872385;72.000000;-72.000000;
380.064924;72.000000;-72.000000;
377.265793;74.000000;-74.000000;
380.000000;77.020042;-77.020042;
384.000000;74.868938;-74.868938;
388.000000;77.439936;-77.439936;
392.000000;78.032493;-78.032493;
396.000000;77.374770;-77.374770;
398.000000;80.511068;-80.511068;
404.000000;80.676681;-80.676681;
408.000000;82.216011;-82.216011;
410.396120;84.000000;-84.000000;
414.000000;84.713974;-84.713974;
420.000000;85.687272;-85.687272;
423.159112;88.000000;-88.000000;
428.000000;88.656116;-88.656116;
433.654195;88.000000;-88.000000;
434.315948;90.000000;-90.000000;
438.000000;92.082923;-92.082923;
440.645660;92.000000;-92.000000;
446.000000;93.632460;-93.632460;
448.905729;96.000000;-96.000000;
453.262961;96.000000;-96.000000;
456.487939;96.000000;-96.000000;
460.312137;98.000000;-98.000000;
460.000000;100.148486;-100.148486;
464.000000;99.327846;-99.327846;
468.000000;101.721495;-101.721495;
472.000000;102.572696;-102.572696;
478.000000;103.635768;-103.635768;
480.000000;106.920505;-106.920505;
484.000000;109.074318;-109.074318;
488.000000;111.395044;-111.395044;
490.000000;114.157721;-114.157721;
492.519155;114.000000;-114.000000;
496.532106;116.000000;-116.000000;
500.000000;118.768923;-118.768923;
502.078921;118.000000;-118.000000;
502.000000;120.210335;-120.210335;
506.000000;122.571481;-122.571481;
510.000000;125.028251;-125.028251;
516.000000;125.525107;-125.525107;
518.000000;128.191404;-128.191404;
521.572045;132.000000;-132.000000;
524.000000;131.159356;-131.159356;
528.000000;133.050641;-133.050641;
532.000000;134.781020;-134.781020;
536.000000;137.384448;-137.384448;
539.135054;140.000000;-140.000000;
543.818962;140.000000;-140.000000;
545.669842;142.000000;-142.000000;
549.343529;142.000000;-142.000000;
552.000000;143.319775;-143.319775;
556.000000;144.882889;-144.882889;
559.773244;148.000000;-148.000000;
562.000000;147.787637;-147.787637;
564.000000;150.691165;-150.691165;
568.000000;152.296986;-152.296986;
571.986636;156.000000;-156.000000;
574.000000;155.665997;-155.665997;
576.966313;158.000000;-158.000000;
580.000000;157.411762;-157.411762;
584.000000;158.980405;-158.980405;
588.000000;160.369304;-160.369304;
592.000000;162.848897;-162.848897;
598.000000;163.863253;-163.863253;
601.623692;166.000000;-166.000000;
605.500606;168.000000;-168.000000;
610.000000;169.715284;-169.715284;
614.000000;171.336841;-171.336841;
618.000000;173.372188;-173.372188;
622.000000;175.234888;-175.234888;
626.000000;176.361460;-176.361460;
629.372772;176.000000;-176.000000;
634.000000;177.530862;-177.530862;
636.498237;178.000000;-178.000000;
640.807558;178.000000;-178.000000;
646.000000;179.921181;-179.921181;
650.000000;180.419008;-180.419008;
652.000961;180.000000;-180.000000;
657.443581;180.000000;-180.000000;
660.000000;180.755776;-180.755776;
662.488917;180.000000;-180.000000;
667.101124;180.000000;-180.000000;
672.000000;179.034595;-179.034595;
676.000000;180.063331;-180.063331;
680.000000;179.400339;-179.400339;
686.000000;178.820699;-178.820699;
692.000000;178.714930;-178.714930;
696.000000;177.542409;-177.542409;

==> data_EEA_figure_000mW_0075model.txt <==
xuser;yuser;yuser2;
304.248289;-8.000000;8.000000;
304.248289;8.000000;-8.000000;
305.939398;14.000000;-14.000000;
306.404391;18.000000;-18.000000;
308.695555;22.000000;-22.000000;
309.884585;28.000000;-28.000000;
312.590486;30.000000;-30.000000;
314.000000;34.899898;-34.899898;
316.000000;38.617483;-38.617483;
319.049327;42.000000;-42.000000;
320.932003;46.000000;-46.000000;
323.933773;50.000000;-50.000000;
326.000000;53.233117;-53.233117;
330.000000;55.918115;-55.918115;
332.000000;58.350197;-58.350197;
336.000000;60.596509;-60.596509;
342.000000;61.910758;-61.910758;
344.817925;64.000000;-64.000000;
348.000000;66.168479;-66.168479;
354.000000;67.826062;-67.826062;
358.000000;69.989396;-69.989396;
361.681633;72.000000;-72.000000;
366.000000;72.606677;-72.606677;
370.000000;71.705460;-71.705460;
374.000000;72.814487;-72.814487;
378.000000;74.603538;-74.603538;
382.000000;76.149648;-76.149648;
388.000000;77.300645;-77.300645;
392.000000;78.179744;-78.179744;
396.177068;80.000000;-80.000000;
402.000000;80.990220;-80.990220;
407.523848;82.000000;-82.000000;
411.464638;84.000000;-84.000000;
416.000000;85.016181;-85.016181;
420.077514;86.000000;-86.000000;
424.000000;88.362677;-88.362677;
430.000000;89.145164;-89.145164;
434.488908;90.000000;-90.000000;
438.000000;92.185556;-92.185556;
444.000000;93.655516;-93.655516;
447.678041;96.000000;-96.000000;
452.000000;96.882749;-96.882749;
455.010195;96.000000;-96.000000;
458.000000;98.848148;-98.848148;
462.000000;100.594064;-100.594064;
466.000000;99.905432;-99.905432;
468.293908;102.000000;-102.000000;
474.000000;103.991208;-103.991208;
476.000000;106.200886;-106.200886;
481.198496;108.000000;-108.000000;
484.000000;110.467470;-110.467470;
488.000000;112.705354;-112.705354;
492.000000;115.160868;-115.160868;
495.720485;118.000000;-118.000000;
500.000000;119.782034;-119.782034;
502.172281;122.000000;-122.000000;
506.830802;124.000000;-124.000000;
510.000000;126.577381;-126.577381;
514.000000;128.442308;-128.442308;
518.000000;130.540170;-130.540170;
522.000000;132.767438;-132.767438;
524.698278;132.000000;-132.000000;
528.000000;134.752303;-134.752303;
532.000000;137.563697;-137.563697;
536.000000;139.201575;-139.201575;
540.000000;140.962727;-140.962727;
544.000000;142.583689;-142.583689;
550.000000;143.754850;-143.754850;
552.000000;146.025917;-146.025917;
554.398740;146.000000;-146.000000;
558.000000;148.868819;-148.868819;
562.000000;150.767409;-150.767409;
566.000000;153.538953;-153.538953;
570.000000;155.270350;-155.270350;
574.000000;156.993773;-156.993773;
578.000000;159.104968;-159.104968;
582.000000;160.566273;-160.566273;
586.000000;162.080948;-162.080948;
590.000000;161.827900;-161.827900;
594.000000;163.581848;-163.581848;
596.979623;166.000000;-166.000000;
601.416141;168.000000;-168.000000;
605.907098;170.000000;-170.000000;
608.000000;169.901324;-169.901324;
610.460045;172.000000;-172.000000;
615.081508;174.000000;-174.000000;
619.778530;176.000000;-176.000000;
622.000000;175.948363;-175.948363;
626.000000;177.077428;-177.077428;
630.000000;178.235462;-178.235462;
632.802252;178.000000;-178.000000;
637.652280;178.000000;-178.000000;
640.000000;179.009424;-179.009424;
644.000000;180.226094;-180.226094;
650.000000;180.853062;-180.853062;
654.000000;182.070346;-182.070346;
658.000000;180.832799;-180.832799;
660.321751;182.000000;-182.000000;
664.000000;182.101645;-182.101645;
667.749507;180.000000;-180.000000;
670.000000;180.756198;-180.756198;
674.000000;179.446220;-179.446220;
676.747538;180.000000;-180.000000;
680.000000;180.036853;-180.036853;
684.000000;179.511836;-179.511836;
690.000000;179.125313;-179.125313;
695.770513;178.000000;-178.000000;
696.064502;180.000000;-180.000000;
694.000000;182.146191;-182.146191;
692.000000;186.270975;-186.270975;
690.000000;190.383639;-190.383639;
686.504460;194.000000;-194.000000;
684.594959;198.000000;-198.000000;
682.677289;202.000000;-202.000000;

==> data_EEA_figure_000mW_01.txt <==
xuser;yuser;yuser2;
23.459611;-6.000000;6.000000;
23.459611;6.000000;-6.000000;
25.467444;10.000000;-10.000000;
26.000000;12.105209;-12.105209;
24.000000;14.104611;-14.104611;
26.968387;18.000000;-18.000000;
26.000000;26.035880;-26.035880;
28.000000;28.274352;-28.274352;
26.000000;31.935466;-31.935466;
28.000000;33.044704;-33.044704;
28.705657;36.000000;-36.000000;
30.000000;41.069400;-41.069400;
29.974797;44.000000;-44.000000;
32.000000;47.836754;-47.836754;
31.444082;50.000000;-50.000000;
32.974215;54.000000;-54.000000;
34.000000;58.839923;-58.839923;
36.623500;62.000000;-62.000000;
35.821429;66.000000;-66.000000;
38.000000;65.298777;-65.298777;
37.027811;68.000000;-68.000000;
40.000000;70.796499;-70.796499;
41.553622;76.000000;-76.000000;
43.061435;78.000000;-78.000000;
44.228001;80.000000;-80.000000;
46.000000;82.388885;-82.388885;
46.000000;86.765982;-86.765982;
48.399055;90.000000;-90.000000;
51.059215;94.000000;-94.000000;
54.000000;97.743870;-97.743870;
55.431341;102.000000;-102.000000;
58.482921;104.000000;-104.000000;
58.000000;106.155815;-106.155815;
62.311953;108.000000;-108.000000;
62.000000;111.493217;-111.493217;
66.000000;113.742373;-113.742373;
68.000000;117.716421;-117.716421;
70.000000;120.878524;-120.878524;
72.000000;123.698283;-123.698283;
74.000000;125.281995;-125.281995;
76.000000;126.621020;-126.621020;
76.366414;128.000000;-128.000000;
78.000000;129.598322;-129.598322;
79.876813;132.000000;-132.000000;
84.000000;133.266328;-133.266328;
82.723052;136.000000;-136.000000;
87.172483;138.000000;-138.000000;
90.000000;140.226675;-140.226675;
94.000000;142.799811;-142.799811;
97.022921;146.000000;-146.000000;
96.000000;148.049905;-148.049905;
100.000000;150.777182;-150.777182;
102.000000;147.297145;-147.297145;
103.226939;152.000000;-152.000000;
106.787764;154.000000;-154.000000;
109.001095;156.000000;-156.000000;
112.000000;156.844510;-156.844510;
116.002385;158.000000;-158.000000;
119.441366;162.000000;-162.000000;
123.915723;164.000000;-164.000000;
127.048201;166.000000;-166.000000;
129.710510;170.000000;-170.000000;
132.000000;168.895614;-168.895614;
136.000000;170.186600;-170.186600;
140.000000;173.243778;-173.243778;
144.744391;174.000000;-174.000000;
150.000000;175.043846;-175.043846;
152.000000;178.215375;-178.215375;
156.000000;177.495748;-177.495748;
161.967452;178.000000;-178.000000;
163.442243;180.000000;-180.000000;
167.228408;180.000000;-180.000000;
170.000000;182.718912;-182.718912;
173.534217;184.000000;-184.000000;
176.000000;184.955550;-184.955550;
180.000000;182.030911;-182.030911;
184.000000;184.934631;-184.934631;
188.000000;187.629575;-187.629575;
190.607107;188.000000;-188.000000;
192.050327;186.000000;-186.000000;
196.000000;188.630271;-188.630271;
200.000000;190.395905;-190.395905;
202.000000;187.966854;-187.966854;
204.000000;190.142562;-190.142562;
208.000000;189.141278;-189.141278;
212.000000;190.439250;-190.439250;
218.000000;191.011644;-191.011644;
222.000000;189.640158;-189.640158;
226.000000;190.217566;-190.217566;
232.000000;191.240996;-191.240996;
234.592787;190.000000;-190.000000;
238.000000;189.661498;-189.661498;
242.000000;190.483557;-190.483557;
248.000000;190.517318;-190.517318;
254.000000;190.161800;-190.161800;
258.000000;189.818528;-189.818528;
261.724760;190.000000;-190.000000;
266.000000;189.137300;-189.137300;
270.000000;190.306218;-190.306218;
272.984374;188.000000;-188.000000;
276.000000;188.562921;-188.562921;
282.000000;188.258813;-188.258813;
285.754034;186.000000;-186.000000;
288.000000;187.428037;-187.428037;
294.000000;186.919331;-186.919331;
298.000000;185.327664;-185.327664;
304.000000;184.152334;-184.152334;
308.000000;182.083959;-182.083959;
313.597183;182.000000;-182.000000;
316.000000;182.149691;-182.149691;
320.000000;180.020953;-180.020953;
324.000000;179.980161;-179.980161;
330.000000;178.469025;-178.469025;
334.000000;177.576156;-177.576156;
340.000000;177.057742;-177.057742;
342.697457;176.000000;-176.000000;
345.792842;174.000000;-174.000000;
349.089622;174.000000;-174.000000;
352.000000;173.595754;-173.595754;
356.189536;172.000000;-172.000000;
360.000000;172.007195;-172.007195;
363.676657;170.000000;-170.000000;
366.000000;170.090995;-170.090995;
370.000000;168.835938;-168.835938;
374.000000;167.259755;-167.259755;
378.721955;166.000000;-166.000000;
384.000000;165.501186;-165.501186;
388.000000;163.513181;-163.513181;
394.000000;162.071548;-162.071548;
396.861600;162.000000;-162.000000;
400.000000;161.143260;-161.143260;
406.000000;160.743190;-160.743190;
410.000000;159.300059;-159.300059;
412.478505;160.000000;-160.000000;
418.000000;159.053759;-159.053759;
423.802772;158.000000;-158.000000;
426.000000;158.186659;-158.186659;
430.000000;157.584170;-157.584170;
433.410298;158.000000;-158.000000;
436.000000;158.792033;-158.792033;
440.000000;157.155940;-157.155940;
442.787986;156.000000;-156.000000;
447.588685;156.000000;-156.000000;
450.000000;157.607511;-157.607511;
452.707663;158.000000;-158.000000;
458.000000;157.949008;-157.949008;
462.438618;158.000000;-158.000000;
468.000000;158.415651;-158.415651;
472.000000;157.885521;-157.885521;
475.863061;158.000000;-158.000000;
477.939548;160.000000;-160.000000;
480.000000;158.897785;-158.897785;
484.000000;160.385414;-160.385414;
490.000000;161.737773;-161.737773;
494.000000;162.159867;-162.159867;
496.205864;164.000000;-164.000000;
502.000000;162.595273;-162.595273;
504.393991;162.000000;-162.000000;
508.000000;164.473101;-164.473101;
512.000000;163.635287;-163.635287;
515.444510;166.000000;-166.000000;
518.000000;165.347137;-165.347137;
522.000000;167.592861;-167.592861;
527.066168;168.000000;-168.000000;
530.525810;170.000000;-170.000000;
535.756062;172.000000;-172.000000;
540.000000;173.211854;-173.211854;
544.000000;175.072782;-175.072782;
548.000000;176.575899;-176.575899;
554.000000;177.352330;-177.352330;
558.000000;178.999169;-178.999169;
560.255405;178.000000;-178.000000;
564.000000;180.802092;-180.802092;
568.000000;179.831960;-179.831960;
570.000000;182.160270;-182.160270;
575.600262;184.000000;-184.000000;
578.000000;183.798722;-183.798722;
581.399259;186.000000;-186.000000;
586.000000;187.246164;-187.246164;
590.474739;188.000000;-188.000000;
595.343725;190.000000;-190.000000;
599.718764;192.000000;-192.000000;
604.000000;193.665925;-193.665925;
608.000000;194.725248;-194.725248;
614.000000;195.589056;-195.589056;
618.459120;196.000000;-196.000000;
622.000000;194.751593;-194.751593;
626.000000;196.201718;-196.201718;
628.227445;196.000000;-196.000000;
630.443821;198.000000;-198.000000;
634.972013;198.000000;-198.000000;
638.000000;197.781840;-197.781840;
642.000000;198.201651;-198.201651;
645.317800;198.000000;-198.000000;
648.000000;197.999445;-197.999445;
652.000000;199.611490;-199.611490;
655.736061;196.000000;-196.000000;
658.000000;196.464770;-196.464770;
662.000000;194.899012;-194.899012;
664.399292;196.000000;-196.000000;
669.854760;196.000000;-196.000000;
672.000000;194.308601;-194.308601;
678.000000;194.307227;-194.307227;
684.000000;194.566056;-194.566056;
686.050006;194.000000;-194.000000;

==> data_EEA_figure_000mW_01model.txt <==
xuser;yuser;yuser2;
24.963795;-10.000000;10.000000;
24.963795;10.000000;-10.000000;
25.379106;16.000000;-16.000000;
26.000000;21.422660;-21.422660;
26.620683;26.000000;-26.000000;
27.557632;32.000000;-32.000000;
28.450446;36.000000;-36.000000;
29.724015;42.000000;-42.000000;
30.691788;46.000000;-46.000000;
32.000000;50.203087;-50.203087;
33.713921;56.000000;-56.000000;
35.017542;60.000000;-60.000000;
36.622165;64.000000;-64.000000;
38.121224;68.000000;-68.000000;
40.000000;72.599568;-72.599568;
42.000000;77.095870;-77.095870;
44.000000;81.396103;-81.396103;
46.000000;85.244348;-85.244348;
48.000000;88.955064;-88.955064;
50.000000;92.586191;-92.586191;
52.000000;96.046928;-96.046928;
54.893858;100.000000;-100.000000;
57.476621;104.000000;-104.000000;
60.000000;107.712032;-107.712032;
62.000000;110.445452;-110.445452;
64.841141;114.000000;-114.000000;
67.960833;118.000000;-118.000000;
70.000000;120.493253;-120.493253;
73.542940;124.000000;-124.000000;
76.000000;126.752254;-126.752254;
79.019294;130.000000;-130.000000;
82.000000;132.924959;-132.924959;
85.286476;136.000000;-136.000000;
88.000000;138.563671;-138.563671;
91.796079;142.000000;-142.000000;
94.588366;144.000000;-144.000000;
98.000000;146.833338;-146.833338;
101.985962;150.000000;-150.000000;
104.623550;152.000000;-152.000000;
108.000000;154.125173;-154.125173;
112.000000;156.913038;-156.913038;
116.000000;159.573134;-159.573134;
119.828894;162.000000;-162.000000;
124.000000;163.868699;-163.868699;
127.802702;166.000000;-166.000000;
131.469295;168.000000;-168.000000;
135.312717;170.000000;-170.000000;
140.000000;171.794445;-171.794445;
144.000000;173.591791;-173.591791;
148.000000;175.352245;-175.352245;
152.000000;177.020595;-177.020595;
156.000000;178.419489;-178.419489;
162.000000;179.927174;-179.927174;
166.000000;181.278292;-181.278292;
170.000000;182.555150;-182.555150;
174.848141;184.000000;-184.000000;
180.000000;184.372072;-184.372072;
186.000000;185.838654;-185.838654;
190.000000;186.719781;-186.719781;
196.000000;187.923324;-187.923324;
200.000000;188.478689;-188.478689;
206.000000;188.920491;-188.920491;
212.000000;189.708904;-189.708904;
216.000000;190.154860;-190.154860;
222.000000;190.702038;-190.702038;
228.000000;190.825338;-190.825338;
234.000000;190.676085;-190.676085;
240.000000;190.815287;-190.815287;
246.000000;190.831282;-190.831282;
252.000000;190.727746;-190.727746;
258.000000;190.384366;-190.384366;
262.766539;190.000000;-190.000000;
268.000000;189.410009;-189.410009;
274.000000;188.674724;-188.674724;
280.000000;188.044996;-188.044996;
284.000000;187.563338;-187.563338;
290.000000;186.766791;-186.766791;
295.266685;186.000000;-186.000000;
300.000000;185.246883;-185.246883;
306.000000;184.150991;-184.150991;
310.000000;182.975557;-182.975557;
314.000000;181.772019;-181.772019;
320.000000;180.422961;-180.422961;
324.000000;179.576969;-179.576969;
330.000000;178.267748;-178.267748;
334.000000;177.368715;-177.368715;
340.000000;176.001517;-176.001517;
344.000000;175.068849;-175.068849;
348.603608;174.000000;-174.000000;
354.000000;172.735932;-172.735932;
358.000000;171.811250;-171.811250;
364.000000;170.248038;-170.248038;
368.000000;169.547574;-169.547574;
372.657713;168.000000;-168.000000;
378.000000;166.775784;-166.775784;
382.000000;165.417790;-165.417790;
386.723786;164.000000;-164.000000;
392.000000;163.064176;-163.064176;
398.000000;162.150335;-162.150335;
402.000000;161.632876;-161.632876;
408.000000;161.020775;-161.020775;
412.653435;160.000000;-160.000000;
418.000000;159.190058;-159.190058;
424.000000;158.259803;-158.259803;
430.000000;158.508049;-158.508049;
436.000000;158.433262;-158.433262;
440.000000;157.455573;-157.455573;
446.000000;157.684295;-157.684295;
450.000000;158.277623;-158.277623;
454.000000;157.760831;-157.760831;
458.000000;158.673690;-158.673690;
462.018880;160.000000;-160.000000;
466.000000;158.933349;-158.933349;
470.000000;157.902727;-157.902727;
474.000000;159.358755;-159.358755;
478.000000;160.511950;-160.511950;
481.091990;160.000000;-160.000000;
484.936251;162.000000;-162.000000;
490.000000;162.028149;-162.028149;
494.000000;164.363571;-164.363571;
498.000000;163.272159;-163.272159;
502.269238;164.000000;-164.000000;
506.000000;166.120405;-166.120405;
510.000000;165.376936;-165.376936;
514.000000;166.490814;-166.490814;
519.845246;168.000000;-168.000000;
524.000000;169.306901;-169.306901;
528.000000;171.396598;-171.396598;
531.653553;172.000000;-172.000000;
534.000000;173.344080;-173.344080;
537.704775;174.000000;-174.000000;
540.000000;175.402143;-175.402143;
543.965547;176.000000;-176.000000;
546.000000;177.550550;-177.550550;
550.000000;178.930169;-178.930169;
554.000000;180.113632;-180.113632;
558.000000;179.862544;-179.862544;
561.006291;182.000000;-182.000000;
564.000000;181.280650;-181.280650;
568.000000;182.770629;-182.770629;
572.504123;184.000000;-184.000000;
577.980449;186.000000;-186.000000;
582.000000;187.462913;-187.462913;
586.000000;188.919609;-188.919609;
590.000000;190.786165;-190.786165;
594.477109;192.000000;-192.000000;
600.000000;193.968681;-193.968681;
604.000000;194.804257;-194.804257;
606.181686;196.000000;-196.000000;
611.333625;196.000000;-196.000000;
616.000000;196.305761;-196.305761;
621.775216;196.000000;-196.000000;
624.000000;196.980030;-196.980030;
628.324226;198.000000;-198.000000;
632.000000;197.850084;-197.850084;
636.000000;198.938103;-198.938103;
640.000000;200.019153;-200.019153;
644.000000;198.149987;-198.149987;
650.000000;199.222791;-199.222791;
652.172185;200.000000;-200.000000;
656.000000;196.904263;-196.904263;
658.051156;198.000000;-198.000000;
664.000000;196.541206;-196.541206;
667.140556;196.000000;-196.000000;
671.534878;196.000000;-196.000000;
674.000000;196.275886;-196.275886;
677.217136;196.000000;-196.000000;
680.000000;195.360362;-195.360362;
684.000000;196.152278;-196.152278;
684.000000;200.172177;-200.172177;

==> data_EEA_figure_000mW_02.txt <==
xuser;yuser;yuser2;
-118.192148;-6.000000;6.000000;
-118.192148;6.000000;-6.000000;
-117.846677;10.000000;-10.000000;
-117.098987;16.000000;-16.000000;
-117.241353;22.000000;-22.000000;
-116.790794;28.000000;-28.000000;
-116.000000;32.501168;-32.501168;
-115.439440;38.000000;-38.000000;
-115.466650;44.000000;-44.000000;
-114.207887;50.000000;-50.000000;
-113.488337;54.000000;-54.000000;
-112.000000;59.979514;-59.979514;
-111.454290;64.000000;-64.000000;
-110.000000;69.595104;-69.595104;
-108.505490;74.000000;-74.000000;
-108.000000;77.114780;-77.114780;
-107.481412;80.000000;-80.000000;
-108.000000;82.370551;-82.370551;
-105.670966;86.000000;-86.000000;
-104.173555;92.000000;-92.000000;
-102.854928;96.000000;-96.000000;
-101.421572;100.000000;-100.000000;
-99.805602;104.000000;-104.000000;
-98.320657;110.000000;-110.000000;
-96.000000;113.923442;-113.923442;
-96.019013;116.000000;-116.000000;
-94.000000;118.835819;-118.835819;
-92.844776;124.000000;-124.000000;
-91.126112;128.000000;-128.000000;
-88.540092;132.000000;-132.000000;
-86.705548;136.000000;-136.000000;
-84.663784;140.000000;-140.000000;
-83.230687;144.000000;-144.000000;
-81.437452;148.000000;-148.000000;
-79.240549;152.000000;-152.000000;
-76.000000;155.968519;-155.968519;
-76.112634;158.000000;-158.000000;
-74.000000;160.520057;-160.520057;
-72.117778;166.000000;-166.000000;
-69.870005;168.000000;-168.000000;
-66.952527;172.000000;-172.000000;
-64.904968;176.000000;-176.000000;
-62.381511;180.000000;-180.000000;
-60.000000;182.896207;-182.896207;
-57.664055;186.000000;-186.000000;
-54.819548;190.000000;-190.000000;
-52.000000;193.582824;-193.582824;
-50.000000;197.043964;-197.043964;
-47.149832;200.000000;-200.000000;
-44.566101;204.000000;-204.000000;
-42.000000;206.635417;-206.635417;
-39.049184;210.000000;-210.000000;
-36.000000;213.235510;-213.235510;
-33.190836;216.000000;-216.000000;
-30.000000;219.727414;-219.727414;
-28.000000;222.408696;-222.408696;
-24.000000;225.740778;-225.740778;
-20.952750;228.000000;-228.000000;
-18.000000;231.462090;-231.462090;
-16.000000;234.325196;-234.325196;
-12.233088;238.000000;-238.000000;
-9.788714;240.000000;-240.000000;
-6.000000;242.712706;-242.712706;
-2.730143;246.000000;-246.000000;
1.426203;248.000000;-248.000000;
4.000000;251.747993;-251.747993;
8.000000;253.824692;-253.824692;
10.471687;256.000000;-256.000000;
14.000000;258.774275;-258.774275;
18.000000;260.978791;-260.978791;
20.000000;264.058597;-264.058597;
22.735876;264.000000;-264.000000;
26.000000;266.164758;-266.164758;
30.000000;269.304258;-269.304258;
34.000000;271.791794;-271.791794;
36.207735;274.000000;-274.000000;
42.000000;275.896680;-275.896680;
44.470226;278.000000;-278.000000;
48.000000;280.544886;-280.544886;
52.000000;283.153896;-283.153896;
56.000000;284.786519;-284.786519;
60.000000;286.589423;-286.589423;
64.000000;288.806206;-288.806206;
68.000000;291.033684;-291.033684;
72.000000;292.981421;-292.981421;
76.000000;294.970576;-294.970576;
80.000000;296.567569;-296.567569;
84.000000;298.244902;-298.244902;
88.815523;300.000000;-300.000000;
94.000000;301.803285;-301.803285;
98.000000;303.157682;-303.157682;
102.000000;304.896765;-304.896765;
105.843300;306.000000;-306.000000;
108.297708;306.000000;-306.000000;
111.027769;308.000000;-308.000000;
114.000000;308.514911;-308.514911;
117.140835;310.000000;-310.000000;
120.000000;310.705477;-310.705477;
125.405302;312.000000;-312.000000;
130.000000;313.910734;-313.910734;
134.000000;314.806097;-314.806097;
139.655399;316.000000;-316.000000;
143.815832;316.000000;-316.000000;
146.000000;316.333885;-316.333885;
150.000000;318.013292;-318.013292;
156.000000;319.467774;-319.467774;
160.000000;320.164034;-320.164034;
162.014416;320.000000;-320.000000;
168.000000;321.126077;-321.126077;
174.000000;321.683003;-321.683003;
178.383139;322.000000;-322.000000;
184.000000;322.166730;-322.166730;
190.000000;323.046702;-323.046702;
196.000000;323.355533;-323.355533;
200.000000;324.250579;-324.250579;
204.000000;323.726706;-323.726706;
208.000000;324.210091;-324.210091;
212.851582;324.000000;-324.000000;
216.424549;324.000000;-324.000000;
222.000000;324.125464;-324.125464;
226.000000;323.917060;-323.917060;
230.000000;324.274609;-324.274609;
234.000000;323.667210;-323.667210;
240.000000;323.446150;-323.446150;
246.000000;322.555449;-322.555449;
248.047504;324.000000;-324.000000;
252.000000;321.818856;-321.818856;
256.000000;322.138844;-322.138844;
260.000000;321.998825;-321.998825;
264.000000;322.089648;-322.089648;
268.000000;321.374021;-321.374021;
274.000000;320.739335;-320.739335;
278.000000;319.694811;-319.694811;
284.000000;318.931575;-318.931575;
289.959444;318.000000;-318.000000;
294.000000;317.184940;-317.184940;
300.000000;316.725699;-316.725699;
304.000000;315.574435;-315.574435;
310.000000;314.677358;-314.677358;
314.000000;312.846910;-312.846910;
320.000000;312.204242;-312.204242;
324.000000;311.214494;-311.214494;
329.545301;310.000000;-310.000000;
334.000000;309.709810;-309.709810;
338.000000;307.788404;-307.788404;
344.000000;306.787319;-306.787319;
348.000000;305.020461;-305.020461;
353.743633;304.000000;-304.000000;
358.000000;303.056408;-303.056408;
362.000000;301.340286;-301.340286;
367.191617;300.000000;-300.000000;
372.000000;299.112739;-299.112739;
376.000000;297.439456;-297.439456;
382.000000;296.024489;-296.024489;
386.000000;294.816020;-294.816020;
390.000000;293.081494;-293.081494;
394.336743;292.000000;-292.000000;
400.000000;290.218431;-290.218431;
404.000000;289.503018;-289.503018;
409.109041;288.000000;-288.000000;
413.641808;286.000000;-286.000000;
418.000000;284.574626;-284.574626;
421.826366;282.000000;-282.000000;
424.000000;282.526905;-282.526905;
428.000000;281.743993;-281.743993;
432.814828;280.000000;-280.000000;
438.000000;278.129050;-278.129050;
441.272738;276.000000;-276.000000;
444.000000;276.358127;-276.358127;
448.000000;275.018349;-275.018349;
454.000000;274.496536;-274.496536;
458.000000;272.487443;-272.487443;
462.000000;271.447608;-271.447608;
467.286427;270.000000;-270.000000;
470.000000;270.154309;-270.154309;
474.000000;269.306246;-269.306246;
478.288803;268.000000;-268.000000;
482.000000;268.206817;-268.206817;
486.000000;267.919744;-267.919744;
492.000000;266.598127;-266.598127;
498.000000;266.032453;-266.032453;
502.000000;265.203383;-265.203383;
508.000000;265.503576;-265.503576;
512.000000;263.235465;-263.235465;
514.533100;264.000000;-264.000000;
518.000000;264.407636;-264.407636;
522.000000;263.166329;-263.166329;
524.584597;262.000000;-262.000000;
529.846892;264.000000;-264.000000;
532.000000;263.268427;-263.268427;
538.000000;263.571945;-263.571945;
542.847859;262.000000;-262.000000;
547.344218;262.000000;-262.000000;
550.000000;261.467602;-261.467602;
554.000000;259.504094;-259.504094;
557.948851;262.000000;-262.000000;
560.000000;260.603472;-260.603472;
564.000000;258.115099;-258.115099;
570.000000;258.793620;-258.793620;
574.234620;260.000000;-260.000000;
578.000000;258.528782;-258.528782;
582.000000;257.796705;-257.796705;
586.000000;258.527099;-258.527099;
588.730676;258.000000;-258.000000;
594.000000;258.254940;-258.254940;
597.389090;256.000000;-256.000000;
600.000000;256.702007;-256.702007;
602.215993;258.000000;-258.000000;
606.000000;255.381706;-255.381706;
610.000000;256.000987;-256.000987;
613.163917;254.000000;-254.000000;
614.292146;252.000000;-252.000000;
620.000000;252.563882;-252.563882;
622.000000;249.606658;-249.606658;
626.000000;251.434564;-251.434564;
629.926749;248.000000;-248.000000;
630.604015;250.000000;-250.000000;
634.617554;250.000000;-250.000000;
638.577949;248.000000;-248.000000;
642.000000;248.887771;-248.887771;
648.000000;248.339306;-248.339306;
652.000000;246.950282;-246.950282;
656.000000;245.369291;-245.369291;
656.000000;248.085394;-248.085394;

==> data_EEA_figure_000mW_02model.txt <==
xuser;yuser;yuser2;
-117.632528;-10.000000;10.000000;
-117.632528;10.000000;-10.000000;
-117.390302;16.000000;-16.000000;
-117.036843;22.000000;-22.000000;
-116.528818;28.000000;-28.000000;
-116.000000;33.557094;-33.557094;
-115.503753;38.000000;-38.000000;
-114.677868;44.000000;-44.000000;
-114.000000;48.698411;-48.698411;
-113.145208;54.000000;-54.000000;
-112.001485;60.000000;-60.000000;
-111.216325;64.000000;-64.000000;
-110.000000;69.770742;-69.770742;
-108.958234;74.000000;-74.000000;
-107.995185;78.000000;-78.000000;
-106.440194;84.000000;-84.000000;
-105.313417;88.000000;-88.000000;
-104.000000;92.527419;-92.527419;
-102.312857;98.000000;-98.000000;
-101.010950;102.000000;-102.000000;
-99.600102;106.000000;-106.000000;
-98.000000;110.509389;-110.509389;
-96.000000;115.868093;-115.868093;
-94.222928;120.000000;-120.000000;
-92.591549;124.000000;-124.000000;
-90.898818;128.000000;-128.000000;
-89.143228;132.000000;-132.000000;
-87.241348;136.000000;-136.000000;
-85.354419;140.000000;-140.000000;
-83.400252;144.000000;-144.000000;
-81.210031;148.000000;-148.000000;
-79.114780;152.000000;-152.000000;
-76.948172;156.000000;-156.000000;
-74.708913;160.000000;-160.000000;
-72.308953;164.000000;-164.000000;
-70.000000;167.865061;-167.865061;
-68.000000;171.112914;-171.112914;
-66.000000;174.283283;-174.283283;
-63.458175;178.000000;-178.000000;
-60.778356;182.000000;-182.000000;
-58.016394;186.000000;-186.000000;
-56.000000;188.772561;-188.772561;
-53.581005;192.000000;-192.000000;
-50.583765;196.000000;-196.000000;
-48.000000;199.350527;-199.350527;
-45.909134;202.000000;-202.000000;
-42.414930;206.000000;-206.000000;
-40.000000;208.889343;-208.889343;
-37.336922;212.000000;-212.000000;
-34.000000;215.599643;-215.599643;
-31.790875;218.000000;-218.000000;
-28.082569;222.000000;-222.000000;
-26.000000;224.188153;-224.188153;
-22.000000;227.948210;-227.948210;
-19.933656;230.000000;-230.000000;
-16.000000;233.823606;-233.823606;
-13.701418;236.000000;-236.000000;
-10.000000;239.193378;-239.193378;
-6.708539;242.000000;-242.000000;
-4.000000;244.373721;-244.373721;
0.000000;247.785688;-247.785688;
2.668414;250.000000;-250.000000;
6.000000;252.487518;-252.487518;
10.000000;255.638510;-255.638510;
13.083671;258.000000;-258.000000;
16.000000;260.184259;-260.184259;
20.000000;262.883281;-262.883281;
24.000000;265.709051;-265.709051;
27.339451;268.000000;-268.000000;
30.324676;270.000000;-270.000000;
34.000000;272.227988;-272.227988;
38.000000;274.758520;-274.758520;
42.000000;277.213719;-277.213719;
46.000000;279.594921;-279.594921;
50.000000;281.716152;-281.716152;
54.000000;283.920462;-283.920462;
57.842765;286.000000;-286.000000;
61.654211;288.000000;-288.000000;
66.000000;289.989758;-289.989758;
70.000000;291.949712;-291.949712;
74.000000;293.846778;-293.846778;
78.000000;295.681363;-295.681363;
82.000000;297.306018;-297.306018;
86.000000;298.940498;-298.940498;
90.000000;300.594240;-300.594240;
94.000000;302.191705;-302.191705;
98.716138;304.000000;-304.000000;
104.000000;305.650195;-305.650195;
108.000000;307.046148;-307.046148;
112.000000;308.391866;-308.391866;
117.002419;310.000000;-310.000000;
122.000000;311.325354;-311.325354;
126.000000;312.486785;-312.486785;
131.487527;314.000000;-314.000000;
136.000000;315.171553;-315.171553;
141.491663;316.000000;-316.000000;
146.000000;317.025224;-317.025224;
150.525355;318.000000;-318.000000;
156.000000;319.094563;-319.094563;
162.000000;319.936002;-319.936002;
166.000000;320.600202;-320.600202;
172.000000;321.531613;-321.531613;
176.000000;322.100063;-322.100063;
182.000000;322.569792;-322.569792;
188.000000;323.234749;-323.234749;
194.000000;323.809192;-323.809192;
198.000000;324.139893;-324.139893;
203.671319;324.000000;-324.000000;
206.000000;324.028233;-324.028233;
212.000000;324.305615;-324.305615;
218.000000;324.495921;-324.495921;
224.000000;324.444387;-324.444387;
228.000000;323.939784;-323.939784;
234.000000;323.856534;-323.856534;
240.000000;323.710349;-323.710349;
246.000000;323.482316;-323.482316;
252.000000;322.978447;-322.978447;
258.000000;322.379173;-322.379173;
262.851405;322.000000;-322.000000;
268.000000;321.540644;-321.540644;
274.000000;320.937895;-320.937895;
278.341658;320.000000;-320.000000;
284.000000;319.298603;-319.298603;
290.000000;318.492178;-318.492178;
294.000000;317.919665;-317.919665;
300.000000;317.001703;-317.001703;
304.000000;315.857858;-315.857858;
310.000000;314.779440;-314.779440;
314.319564;314.000000;-314.000000;
320.000000;312.925597;-312.925597;
324.742426;312.000000;-312.000000;
330.000000;310.704884;-310.704884;
334.000000;309.579493;-309.579493;
340.000000;308.134617;-308.134617;
344.000000;307.239145;-307.239145;
349.463866;306.000000;-306.000000;
354.000000;304.948621;-304.948621;
358.000000;303.447524;-303.447524;
363.116839;302.000000;-302.000000;
368.000000;300.806993;-300.806993;
372.000000;299.831395;-299.831395;
378.000000;298.363492;-298.363492;
382.000000;297.388284;-297.388284;
386.000000;295.410296;-295.410296;
390.000000;293.996521;-293.996521;
396.000000;292.504969;-292.504969;
400.000000;291.532115;-291.532115;
406.000000;290.059943;-290.059943;
410.000000;288.641613;-288.641613;
414.000000;286.563795;-286.563795;
418.000000;285.646299;-285.646299;
424.000000;284.330241;-284.330241;
428.000000;283.498061;-283.498061;
432.474089;282.000000;-282.000000;
436.000000;279.705705;-279.705705;
442.000000;278.183590;-278.183590;
446.000000;277.487105;-277.487105;
452.000000;276.318260;-276.318260;
456.000000;274.518126;-274.518126;
460.000000;273.997410;-273.997410;
466.000000;273.334809;-273.334809;
471.115878;272.000000;-272.000000;
476.000000;270.941113;-270.941113;
482.000000;270.359732;-270.359732;
486.000000;269.384129;-269.384129;
492.000000;268.826230;-268.826230;
497.046541;268.000000;-268.000000;
502.000000;267.344022;-267.344022;
508.000000;266.902759;-266.902759;
514.000000;266.432429;-266.432429;
519.072718;266.000000;-266.000000;
524.000000;265.780948;-265.780948;
528.000000;266.201138;-266.201138;
532.000000;265.130442;-265.130442;
536.662185;266.000000;-266.000000;
540.000000;264.893985;-264.893985;
544.000000;263.571724;-263.571724;
548.000000;264.187755;-264.187755;
552.000000;262.443670;-262.443670;
558.000000;263.953129;-263.953129;
562.000000;260.050003;-260.050003;
568.000000;261.712971;-261.712971;
574.000000;261.480008;-261.480008;
576.069493;262.000000;-262.000000;
578.885994;260.000000;-260.000000;
584.000000;261.595102;-261.595102;
588.000000;259.928688;-259.928688;
592.000000;260.354042;-260.354042;
595.849827;258.000000;-258.000000;
598.000000;258.359945;-258.359945;
603.550213;258.000000;-258.000000;
606.000000;258.194821;-258.194821;
610.000000;256.815336;-256.815336;
614.000000;254.323138;-254.323138;
618.865362;254.000000;-254.000000;
624.000000;253.191014;-253.191014;
628.000000;251.620402;-251.620402;
632.000000;252.127042;-252.127042;
636.000000;250.161263;-250.161263;
641.598813;250.000000;-250.000000;
644.000000;250.313216;-250.313216;
648.000000;249.338010;-249.338010;
652.863579;248.000000;-248.000000;
656.023382;248.000000;-248.000000;


==> data_EEA_figure_000mW_05.txt <==
xuser;yuser;yuser2;
-261.852963;-6.000000;6.000000;
-261.852963;6.000000;-6.000000;
-262.000000;8.453865;-8.453865;
-262.794427;12.000000;-12.000000;
-261.523474;16.000000;-16.000000;
-262.000000;19.456451;-19.456451;
-262.000000;22.868857;-22.868857;
-261.814792;26.000000;-26.000000;
-262.000000;28.471247;-28.471247;
-260.523572;34.000000;-34.000000;
-260.000000;39.573540;-39.573540;
-260.472979;42.000000;-42.000000;
-260.000000;45.366506;-45.366506;
-260.000000;48.472819;-48.472819;
-259.778168;54.000000;-54.000000;
-257.664977;58.000000;-58.000000;
-258.000000;61.504050;-61.504050;
-257.146857;66.000000;-66.000000;
-257.192979;72.000000;-72.000000;
-255.144259;76.000000;-76.000000;
-254.876754;82.000000;-82.000000;
-254.335626;88.000000;-88.000000;
-252.493977;92.000000;-92.000000;
-251.457137;96.000000;-96.000000;
-250.161041;102.000000;-102.000000;
-250.000000;104.701367;-104.701367;
-248.351656;108.000000;-108.000000;
-247.679757;112.000000;-112.000000;
-246.582664;118.000000;-118.000000;
-245.733415;122.000000;-122.000000;
-244.714275;128.000000;-128.000000;
-242.736303;132.000000;-132.000000;
-242.000000;136.287156;-136.287156;
-239.539830;140.000000;-140.000000;
-238.000000;145.176060;-145.176060;
-238.303574;148.000000;-148.000000;
-236.763028;152.000000;-152.000000;
-234.920490;156.000000;-156.000000;
-234.000000;158.702712;-158.702712;
-232.675734;162.000000;-162.000000;
-231.435514;166.000000;-166.000000;
-229.406454;170.000000;-170.000000;
-228.000000;172.049681;-172.049681;
-227.584200;176.000000;-176.000000;
-226.000000;178.357087;-178.357087;
-224.122500;182.000000;-182.000000;
-222.279301;186.000000;-186.000000;
-222.000000;190.028534;-190.028534;
-220.000000;193.844577;-193.844577;
-218.000000;194.776289;-194.776289;
-218.013503;198.000000;-198.000000;
-216.051306;202.000000;-202.000000;
-214.000000;204.955181;-204.955181;
-212.000000;208.928855;-208.928855;
-210.000000;213.937109;-213.937109;
-208.000000;217.212547;-217.212547;
-206.000000;220.559488;-220.559488;
-204.000000;224.075533;-224.075533;
-202.000000;228.157685;-228.157685;
-199.312619;232.000000;-232.000000;
-196.806767;236.000000;-236.000000;
-194.593735;240.000000;-240.000000;
-192.000000;243.225572;-243.225572;
-190.000000;247.679904;-247.679904;
-188.000000;250.357835;-250.357835;
-185.969160;254.000000;-254.000000;
-183.662119;258.000000;-258.000000;
-181.095246;262.000000;-262.000000;
-178.081122;266.000000;-266.000000;
-176.000000;269.739778;-269.739778;
-173.323672;272.000000;-272.000000;
-170.274507;276.000000;-276.000000;
-168.215420;280.000000;-280.000000;
-165.518453;282.000000;-282.000000;
-163.195343;286.000000;-286.000000;
-160.000000;289.012747;-289.012747;
-157.548103;292.000000;-292.000000;
-154.828071;296.000000;-296.000000;
-152.000000;298.228331;-298.228331;
-148.470857;302.000000;-302.000000;
-146.294355;306.000000;-306.000000;
-144.000000;309.144825;-309.144825;
-142.000000;311.659893;-311.659893;
-140.000000;312.325246;-312.325246;
-137.195949;316.000000;-316.000000;
-134.000000;318.647633;-318.647633;
-131.317995;322.000000;-322.000000;
-128.000000;325.320591;-325.320591;
-126.000000;328.266623;-328.266623;
-122.367466;332.000000;-332.000000;
-119.143050;334.000000;-334.000000;
-116.000000;336.018924;-336.018924;
-113.402166;340.000000;-340.000000;
-110.000000;342.418756;-342.418756;
-106.412630;346.000000;-346.000000;
-104.000000;348.440759;-348.440759;
-100.000000;351.918484;-351.918484;
-96.175174;354.000000;-354.000000;
-94.000000;357.896007;-357.896007;
-90.000000;359.630397;-359.630397;
-88.000000;362.959014;-362.959014;
-84.000000;364.958221;-364.958221;
-80.542155;368.000000;-368.000000;
-77.115041;370.000000;-370.000000;
-74.000000;373.113234;-373.113234;
-70.000000;375.522575;-375.522575;
-66.000000;377.514843;-377.514843;
-63.212205;380.000000;-380.000000;
-60.000000;383.633340;-383.633340;
-56.000000;385.431276;-385.431276;
-52.000000;387.965090;-387.965090;
-50.000000;390.267243;-390.267243;
-46.000000;392.606865;-392.606865;
-42.000000;394.784033;-394.784033;
-38.000000;397.614210;-397.614210;
-34.000000;399.232008;-399.232008;
-30.000000;401.979645;-401.979645;
-26.000000;403.283452;-403.283452;
-23.575201;406.000000;-406.000000;
-20.000000;408.079452;-408.079452;
-16.000000;410.168086;-410.168086;
-12.000000;412.540290;-412.540290;
-7.310508;414.000000;-414.000000;
-4.000000;416.564140;-416.564140;
0.389727;418.000000;-418.000000;
5.430775;420.000000;-420.000000;
8.000000;422.101723;-422.101723;
12.417240;424.000000;-424.000000;
17.627153;426.000000;-426.000000;
20.000000;428.087784;-428.087784;
22.861398;428.000000;-428.000000;
26.355658;430.000000;-430.000000;
31.360461;432.000000;-432.000000;
36.000000;433.962329;-433.962329;
40.000000;434.130618;-434.130618;
44.000000;436.284138;-436.284138;
47.773365;438.000000;-438.000000;
50.000000;439.390055;-439.390055;
54.000000;440.489830;-440.489830;
60.000000;441.919711;-441.919711;
63.322440;444.000000;-444.000000;
68.000000;444.086381;-444.086381;
72.000000;446.919541;-446.919541;
78.000000;447.749441;-447.749441;
82.000000;448.798908;-448.798908;
86.000000;450.890248;-450.890248;
92.000000;451.885936;-451.885936;
96.000000;453.271404;-453.271404;
100.000000;454.353491;-454.353491;
106.000000;455.223706;-455.223706;
110.000000;456.759820;-456.759820;
114.000000;458.303076;-458.303076;
120.000000;458.680014;-458.680014;
124.597265;460.000000;-460.000000;
130.000000;461.174746;-461.174746;
136.000000;461.392667;-461.392667;
139.346634;462.000000;-462.000000;
142.000000;463.071948;-463.071948;
146.000000;464.467669;-464.467669;
150.000000;463.999658;-463.999658;
154.000000;464.699165;-464.699165;
158.000000;463.899799;-463.899799;
162.000000;464.187083;-464.187083;
168.000000;465.654239;-465.654239;
172.000000;466.254222;-466.254222;
178.000000;466.079298;-466.079298;
182.000000;468.479268;-468.479268;
188.000000;468.767709;-468.767709;
192.000000;467.332784;-467.332784;
195.414421;468.000000;-468.000000;
198.000000;468.208025;-468.208025;
200.909920;468.000000;-468.000000;
205.202872;468.000000;-468.000000;
208.000000;469.019163;-469.019163;
214.000000;468.664291;-468.664291;
220.000000;468.562545;-468.562545;
226.000000;469.176215;-469.176215;
232.000000;468.946199;-468.946199;
238.000000;469.344577;-469.344577;
244.000000;468.510282;-468.510282;
250.000000;469.168781;-469.168781;
255.511824;468.000000;-468.000000;
258.000000;468.287298;-468.287298;
261.716128;468.000000;-468.000000;
264.000000;467.854106;-467.854106;
270.000000;467.452978;-467.452978;
274.000000;465.970790;-465.970790;
278.000000;467.337425;-467.337425;
284.000000;466.398419;-466.398419;
286.060247;468.000000;-468.000000;
288.774929;466.000000;-466.000000;
292.000000;465.168112;-465.168112;
298.000000;464.772541;-464.772541;
304.000000;464.716209;-464.716209;
310.000000;464.036460;-464.036460;
314.000000;462.742398;-462.742398;
316.144736;462.000000;-462.000000;
320.000000;461.810137;-461.810137;
324.000000;462.259198;-462.259198;
328.000000;461.459507;-461.459507;
333.980598;460.000000;-460.000000;
337.677392;460.000000;-460.000000;
340.000000;459.091110;-459.091110;
346.000000;458.490166;-458.490166;
350.000000;457.319197;-457.319197;
352.171107;456.000000;-456.000000;
356.000000;455.403448;-455.403448;
362.000000;455.136744;-455.136744;
368.000000;454.323492;-454.323492;
372.000000;452.153255;-452.153255;
376.000000;451.059016;-451.059016;
382.000000;450.341244;-450.341244;
386.000000;449.827570;-449.827570;
390.000000;447.005108;-447.005108;
394.000000;445.965035;-445.965035;
396.879680;446.000000;-446.000000;
400.000000;443.993955;-443.993955;
403.990537;444.000000;-444.000000;
406.000000;444.062792;-444.062792;
409.196711;442.000000;-442.000000;
414.000000;440.495633;-440.495633;
419.312224;440.000000;-440.000000;
424.000000;439.096435;-439.096435;
428.000000;437.503466;-437.503466;
432.000000;435.257959;-435.257959;
438.000000;434.846589;-434.846589;
440.248294;436.000000;-436.000000;
443.922980;432.000000;-432.000000;
448.000000;431.271587;-431.271587;
452.000000;429.676871;-429.676871;
454.476748;430.000000;-430.000000;
458.671963;428.000000;-428.000000;
462.000000;425.534577;-425.534577;
468.000000;424.518186;-424.518186;
472.000000;423.762497;-423.762497;
476.631786;422.000000;-422.000000;
481.083326;420.000000;-420.000000;
486.000000;418.429778;-418.429778;
490.055281;418.000000;-418.000000;
493.473221;414.000000;-414.000000;
496.000000;411.922999;-411.922999;
498.891825;412.000000;-412.000000;
504.000000;410.176415;-410.176415;
508.000000;408.491453;-408.491453;
511.644748;406.000000;-406.000000;
514.000000;406.225352;-406.225352;
517.480082;404.000000;-404.000000;
520.000000;404.098408;-404.098408;
522.921129;402.000000;-402.000000;
528.000000;400.123965;-400.123965;
532.000000;399.629335;-399.629335;
536.000000;397.916224;-397.916224;
540.000000;394.632138;-394.632138;
544.000000;393.461571;-393.461571;
550.000000;392.452779;-392.452779;
554.000000;390.540003;-390.540003;
559.658058;390.000000;-390.000000;
562.094650;388.000000;-388.000000;
565.216020;386.000000;-386.000000;
568.000000;385.236322;-385.236322;
572.546245;384.000000;-384.000000;
576.000000;381.163617;-381.163617;


==> data_EEA_figure_000mW_05model.txt <==
xuser;yuser;yuser2;
-263.480412;-10.000000;10.000000;
-263.480412;10.000000;-10.000000;
-263.315567;16.000000;-16.000000;
-263.074558;22.000000;-22.000000;
-262.689784;28.000000;-28.000000;
-262.295996;34.000000;-34.000000;
-261.990936;38.000000;-38.000000;
-261.469092;44.000000;-44.000000;
-260.780514;50.000000;-50.000000;
-260.104268;56.000000;-56.000000;
-259.610139;60.000000;-60.000000;
-258.692340;66.000000;-66.000000;
-258.000000;70.733515;-70.733515;
-257.173849;76.000000;-76.000000;
-256.157607;82.000000;-82.000000;
-255.323935;86.000000;-86.000000;
-254.174071;92.000000;-92.000000;
-253.362583;96.000000;-96.000000;
-252.044424;102.000000;-102.000000;
-251.142396;106.000000;-106.000000;
-250.000000;110.846574;-110.846574;
-248.727755;116.000000;-116.000000;
-247.617386;120.000000;-120.000000;
-246.001170;126.000000;-126.000000;
-244.876328;130.000000;-130.000000;
-243.713892;134.000000;-134.000000;
-242.000000;138.922198;-138.922198;
-240.407676;144.000000;-144.000000;
-239.108310;148.000000;-148.000000;
-237.769840;152.000000;-152.000000;
-236.000000;156.784215;-156.784215;
-234.131935;162.000000;-162.000000;
-232.651679;166.000000;-166.000000;
-231.130544;170.000000;-170.000000;
-229.334060;174.000000;-174.000000;
-227.727699;178.000000;-178.000000;
-226.000000;182.188286;-182.188286;
-224.000000;186.899486;-186.899486;
-222.000000;191.208187;-191.208187;
-220.000000;195.663789;-195.663789;
-218.000653;200.000000;-200.000000;
-216.108691;204.000000;-204.000000;
-214.000722;208.000000;-208.000000;
-212.014770;212.000000;-212.000000;
-210.000000;215.964471;-215.964471;
-208.000000;219.811380;-219.811380;
-206.000000;223.381831;-223.381831;
-204.000000;226.983464;-226.983464;
-202.000000;230.595946;-230.595946;
-200.000000;234.137116;-234.137116;
-197.772083;238.000000;-238.000000;
-195.105090;242.000000;-242.000000;
-192.689927;246.000000;-246.000000;
-190.221180;250.000000;-250.000000;
-188.000000;253.524320;-253.524320;
-186.000000;256.237536;-256.237536;
-183.541707;260.000000;-260.000000;
-180.872289;264.000000;-264.000000;
-178.144846;268.000000;-268.000000;
-176.000000;270.843370;-270.843370;
-173.536062;274.000000;-274.000000;
-170.649284;278.000000;-278.000000;
-168.000000;281.596255;-281.596255;
-166.000000;284.265771;-284.265771;
-162.689667;288.000000;-288.000000;
-160.000000;291.449637;-291.449637;
-157.979515;294.000000;-294.000000;
-154.751699;298.000000;-298.000000;
-152.000000;301.149373;-301.149373;
-149.493866;304.000000;-304.000000;
-146.078824;308.000000;-308.000000;
-144.000000;310.391458;-310.391458;
-140.810877;314.000000;-314.000000;
-138.000000;316.797600;-316.797600;
-135.064385;320.000000;-320.000000;
-132.000000;323.282173;-323.282173;
-129.418935;326.000000;-326.000000;
-126.000000;329.283310;-329.283310;
-123.325087;332.000000;-332.000000;
-120.000000;335.318360;-335.318360;
-117.265180;338.000000;-338.000000;
-114.000000;340.992911;-340.992911;
-110.655635;344.000000;-344.000000;
-108.000000;346.469171;-346.469171;
-104.132550;350.000000;-350.000000;
-101.904302;352.000000;-352.000000;
-98.000000;355.139827;-355.139827;
-94.692458;358.000000;-358.000000;
-92.000000;360.291131;-360.291131;
-88.000000;363.633037;-363.633037;
-85.113304;366.000000;-366.000000;
-82.000000;368.210507;-368.210507;
-78.000000;371.375637;-371.375637;
-74.617609;374.000000;-374.000000;
-71.999932;376.000000;-376.000000;
-68.000000;378.642006;-378.642006;
-64.000000;381.578716;-381.578716;
-60.636833;384.000000;-384.000000;
-57.814607;386.000000;-386.000000;
-54.000000;388.585592;-388.585592;
-50.000000;391.143660;-391.143660;
-46.000000;393.814171;-393.814171;
-42.661162;396.000000;-396.000000;
-39.555537;398.000000;-398.000000;
-35.446963;400.000000;-400.000000;
-32.000000;402.130892;-402.130892;
-28.000000;404.554734;-404.554734;
-24.000000;406.928167;-406.928167;
-20.000000;409.090289;-409.090289;
-16.000000;411.228472;-411.228472;
-12.000000;413.452499;-413.452499;
-8.000000;415.629497;-415.629497;
-4.000000;417.760265;-417.760265;
0.000000;419.542405;-419.542405;
4.000000;421.579287;-421.579287;
8.000000;423.572117;-423.572117;
12.000000;425.521604;-425.521604;
16.000000;426.821777;-426.821777;
20.000000;428.678748;-428.678748;
24.000000;430.494213;-430.494213;
28.000000;432.268796;-432.268796;
32.000000;434.002382;-434.002382;
38.000000;435.918070;-435.918070;
42.000000;437.545186;-437.545186;
46.000000;439.133827;-439.133827;
50.000000;440.593630;-440.593630;
54.298875;442.000000;-442.000000;
59.770543;444.000000;-444.000000;
64.000000;445.499266;-445.499266;
68.000000;446.879936;-446.879936;
72.287157;448.000000;-448.000000;
78.000000;449.850205;-449.850205;
82.000000;451.103202;-451.103202;
86.000000;452.322293;-452.322293;
92.000000;453.752615;-453.752615;
96.000000;454.882458;-454.882458;
100.075702;456.000000;-456.000000;
106.000000;457.564234;-457.564234;
110.000000;458.231251;-458.231251;
116.000000;459.687847;-459.687847;
120.000000;460.619779;-460.619779;
126.000000;461.960082;-461.960082;
130.000000;462.446604;-462.446604;
136.000000;463.663889;-463.663889;
140.000000;464.438216;-464.438216;
146.000000;465.544742;-465.544742;
152.000000;465.999540;-465.999540;
156.000000;466.647646;-466.647646;
162.000000;467.567018;-467.567018;
166.000000;468.111416;-468.111416;
169.354386;468.000000;-468.000000;
174.000000;468.597693;-468.597693;
180.000000;469.314608;-469.314608;
186.000000;469.971546;-469.971546;
192.000000;469.711472;-469.711472;
196.000000;470.061110;-470.061110;
202.000000;470.536959;-470.536959;
208.000000;470.781064;-470.781064;
214.000000;470.860563;-470.860563;
220.000000;471.154458;-471.154458;
226.000000;471.394006;-471.394006;
232.000000;471.092478;-471.092478;
238.000000;471.211569;-471.211569;
244.000000;471.279221;-471.279221;
250.000000;470.775534;-470.775534;
256.000000;470.727473;-470.727473;
262.000000;470.631151;-470.631151;
268.000000;470.380807;-470.380807;
272.000000;469.796844;-469.796844;
278.000000;469.559890;-469.559890;
284.000000;469.279183;-469.279183;
290.000000;468.343616;-468.343616;
295.395379;468.000000;-468.000000;
300.000000;467.681788;-467.681788;
306.000000;467.232706;-467.232706;
312.000000;466.072344;-466.072344;
316.000000;465.713878;-465.713878;
322.000000;465.147740;-465.147740;
327.629114;464.000000;-464.000000;
332.000000;463.396463;-463.396463;
338.000000;462.723752;-462.723752;
344.000000;462.023921;-462.023921;
347.980328;460.000000;-460.000000;
352.000000;459.455189;-459.455189;
358.000000;458.645521;-458.645521;
362.676482;458.000000;-458.000000;
367.983027;456.000000;-456.000000;
372.000000;455.386193;-455.386193;
378.000000;454.472813;-454.472813;
382.000000;453.856772;-453.856772;
386.000000;451.522118;-451.522118;
391.840640;450.000000;-450.000000;
396.000000;449.289867;-449.289867;
402.000000;448.177078;-448.177078;
406.000000;446.599872;-446.599872;
410.000000;445.890961;-445.890961;
416.000000;444.829137;-444.829137;
420.129881;444.000000;-444.000000;
424.000000;441.908940;-441.908940;
430.000000;440.740098;-440.740098;
434.092700;440.000000;-440.000000;
439.268376;438.000000;-438.000000;
444.000000;436.509280;-436.509280;
448.000000;435.777621;-435.777621;
454.000000;434.281708;-434.281708;
457.391740;432.000000;-432.000000;
462.000000;430.222461;-430.222461;
466.000000;429.482816;-429.482816;
470.673226;428.000000;-428.000000;
474.729500;426.000000;-426.000000;
480.000000;425.047628;-425.047628;
486.000000;424.002388;-424.002388;
488.000000;421.099676;-421.099676;
492.000000;418.259891;-418.259891;
496.000000;417.530880;-417.530880;
502.000000;416.177515;-416.177515;
505.118023;414.000000;-414.000000;
508.000000;411.952566;-411.952566;
514.000000;410.923144;-410.923144;
518.169076;410.000000;-410.000000;
522.000000;406.701468;-406.701468;
526.385446;406.000000;-406.000000;
532.000000;404.459686;-404.459686;
534.000000;401.928974;-401.928974;
540.000000;400.939705;-400.939705;
544.301814;400.000000;-400.000000;
548.000000;397.502112;-397.502112;
554.000000;396.751481;-396.751481;
558.000000;394.872933;-394.872933;
562.000000;392.574100;-392.574100;
567.465273;392.000000;-392.000000;
570.800142;390.000000;-390.000000;
574.000000;387.174535;-387.174535;

==> data_EEA_figure_000mW_08.txt <==
xuser;yuser;yuser2;
-382.000000;-9.006723;9.006723;
-382.000000;9.006723;-9.006723;
-381.482080;12.000000;-12.000000;
-380.000000;16.565924;-16.565924;
-380.081290;20.000000;-20.000000;
-380.000000;22.819506;-22.819506;
-379.397362;26.000000;-26.000000;
-382.042795;28.000000;-28.000000;
-380.000000;31.386444;-31.386444;
-379.346524;36.000000;-36.000000;
-380.207329;40.000000;-40.000000;
-380.000000;45.697627;-45.697627;
-378.000000;46.338510;-46.338510;
-377.821085;50.000000;-50.000000;
-378.311030;54.000000;-54.000000;
-377.027788;58.000000;-58.000000;
-378.037455;62.000000;-62.000000;
-378.000000;65.609644;-65.609644;
-376.961250;68.000000;-68.000000;
-378.000000;70.161307;-70.161307;
-376.000000;75.669260;-75.669260;
-375.989546;80.000000;-80.000000;
-374.059985;86.000000;-86.000000;
-373.578276;90.000000;-90.000000;
-371.939530;94.000000;-94.000000;
-374.000000;97.984913;-97.984913;
-372.462839;100.000000;-100.000000;
-371.224590;104.000000;-104.000000;
-372.264088;108.000000;-108.000000;
-370.714408;112.000000;-112.000000;
-368.961993;116.000000;-116.000000;
-368.000000;121.456353;-121.456353;
-366.000000;122.508338;-122.508338;
-366.000000;126.101244;-126.101244;
-366.591320;130.000000;-130.000000;
-366.000000;133.205033;-133.205033;
-364.000000;135.026413;-135.026413;
-363.678685;140.000000;-140.000000;
-361.634329;144.000000;-144.000000;
-362.033440;148.000000;-148.000000;
-361.270777;152.000000;-152.000000;
-359.437149;156.000000;-156.000000;
-357.905904;160.000000;-160.000000;
-355.948719;164.000000;-164.000000;
-356.221296;168.000000;-168.000000;
-354.000000;171.776688;-171.776688;
-354.102032;174.000000;-174.000000;
-352.000000;177.872584;-177.872584;
-351.525244;182.000000;-182.000000;
-350.000000;187.134935;-187.134935;
-349.384222;192.000000;-192.000000;
-346.099961;196.000000;-196.000000;
-345.419964;200.000000;-200.000000;
-343.236243;204.000000;-204.000000;
-340.568725;208.000000;-208.000000;
-342.122817;212.000000;-212.000000;
-338.726901;214.000000;-214.000000;
-338.000000;219.939415;-219.939415;
-335.943783;222.000000;-222.000000;
-334.000000;226.777252;-226.777252;
-334.637228;230.000000;-230.000000;
-332.000000;232.760374;-232.760374;
-330.000000;234.649496;-234.649496;
-329.231325;238.000000;-238.000000;
-328.000000;243.805812;-243.805812;
-324.536027;246.000000;-246.000000;
-326.000000;248.124954;-248.124954;
-323.407517;252.000000;-252.000000;
-322.000000;256.338660;-256.338660;
-320.000000;259.728335;-259.728335;
-318.000000;261.088760;-261.088760;
-318.128556;264.000000;-264.000000;
-315.699248;266.000000;-266.000000;
-313.427118;270.000000;-270.000000;
-312.000000;274.531104;-274.531104;
-309.171902;278.000000;-278.000000;
-307.379640;282.000000;-282.000000;
-304.000000;285.760263;-285.760263;
-304.216257;288.000000;-288.000000;
-301.365279;290.000000;-290.000000;
-302.000000;292.619876;-292.619876;
-298.499691;296.000000;-296.000000;
-296.000000;299.751506;-299.751506;
-297.027908;302.000000;-302.000000;
-294.000000;304.445004;-304.445004;
-292.000000;308.750845;-308.750845;
-288.899060;312.000000;-312.000000;
-286.519447;316.000000;-316.000000;
-284.860094;320.000000;-320.000000;
-282.000000;322.745180;-322.745180;
-279.018014;326.000000;-326.000000;
-277.727964;330.000000;-330.000000;
-274.000000;333.448345;-333.448345;
-272.000000;337.374460;-337.374460;
-269.582202;340.000000;-340.000000;
-267.065005;344.000000;-344.000000;
-268.000000;346.183827;-346.183827;
-265.583831;346.000000;-346.000000;
-262.899241;350.000000;-350.000000;
-260.571364;354.000000;-354.000000;
-257.243477;356.000000;-356.000000;
-254.000000;358.932237;-358.932237;
-252.851096;364.000000;-364.000000;
-250.000000;366.383057;-366.383057;
-246.739612;370.000000;-370.000000;
-244.337989;374.000000;-374.000000;
-242.000000;376.495389;-376.495389;
-238.000000;379.844237;-379.844237;
-238.405660;382.000000;-382.000000;
-236.000000;384.726991;-384.726991;
-232.470220;388.000000;-388.000000;
-230.000000;390.740321;-390.740321;
-226.000000;393.604977;-393.604977;
-226.051076;396.000000;-396.000000;
-222.284761;398.000000;-398.000000;
-220.000000;401.242265;-401.242265;
-216.897793;404.000000;-404.000000;
-213.573324;406.000000;-406.000000;
-214.000000;408.189700;-408.189700;
-211.921834;410.000000;-410.000000;
-210.000000;411.935099;-411.935099;
-210.000000;414.196609;-414.196609;
-206.970102;414.000000;-414.000000;
-204.000000;416.660325;-416.660325;
-201.025751;420.000000;-420.000000;
-198.000000;422.722646;-422.722646;
-194.000000;425.652277;-425.652277;
-192.086610;430.000000;-430.000000;
-190.000000;428.492413;-428.492413;
-186.363727;432.000000;-432.000000;
-184.840932;436.000000;-436.000000;
-180.693390;438.000000;-438.000000;
-179.889844;440.000000;-440.000000;
-177.247715;442.000000;-442.000000;
-174.000000;444.613192;-444.613192;
-170.000000;447.407830;-447.407830;
-166.503424;450.000000;-450.000000;
-163.156994;452.000000;-452.000000;
-160.000000;455.469503;-455.469503;
-156.204701;458.000000;-458.000000;
-154.000000;457.422105;-457.422105;
-154.926470;460.000000;-460.000000;
-150.625907;462.000000;-462.000000;
-148.000000;465.647734;-465.647734;
-144.379026;468.000000;-468.000000;
-142.000000;470.017965;-470.017965;
-138.000000;472.535182;-472.535182;
-134.000000;474.303495;-474.303495;
-130.496595;478.000000;-478.000000;
-128.000000;477.977484;-477.977484;
-126.000000;481.250760;-481.250760;
-122.399838;484.000000;-484.000000;
-118.000000;485.595929;-485.595929;
-114.000000;486.801982;-486.801982;
-111.535148;490.000000;-490.000000;
-107.901443;492.000000;-492.000000;
-104.000000;494.243578;-494.243578;
-100.000000;497.359152;-497.359152;
-96.000000;499.063472;-499.063472;
-92.000000;501.863080;-501.863080;
-88.000000;503.536527;-503.536527;
-84.242698;506.000000;-506.000000;
-81.060820;508.000000;-508.000000;
-77.693267;510.000000;-510.000000;
-73.673451;512.000000;-512.000000;
-69.787137;514.000000;-514.000000;
-66.000000;516.379560;-516.379560;
-62.000000;518.012670;-518.012670;
-59.977574;518.000000;-518.000000;
-56.000000;521.596809;-521.596809;
-52.000000;523.505209;-523.505209;
-48.000000;525.888929;-525.888929;
-44.000000;526.721865;-526.721865;
-40.000000;529.790252;-529.790252;
-36.000000;531.012998;-531.012998;
-30.000000;531.581638;-531.581638;
-27.440989;534.000000;-534.000000;
-24.000000;536.167770;-536.167770;
-21.738380;536.000000;-536.000000;
-22.000000;538.527599;-538.527599;
-16.000000;539.551119;-539.551119;
-13.381674;542.000000;-542.000000;
-10.279942;540.000000;-540.000000;
-9.660286;542.000000;-542.000000;
-6.000000;544.050213;-544.050213;
-0.335734;546.000000;-546.000000;
2.000000;545.709888;-545.709888;
6.000000;546.447841;-546.447841;
9.991616;550.000000;-550.000000;
14.000000;550.105110;-550.105110;
18.000000;552.977182;-552.977182;
22.000000;551.807548;-551.807548;
24.000000;554.747085;-554.747085;
28.945476;556.000000;-556.000000;
32.000000;555.494636;-555.494636;
35.163093;558.000000;-558.000000;
39.874374;560.000000;-560.000000;
43.431149;562.000000;-562.000000;
46.000000;560.311862;-560.311862;
50.571584;562.000000;-562.000000;
56.000000;563.552360;-563.552360;
60.000000;564.418262;-564.418262;
65.199175;566.000000;-566.000000;
68.000000;568.634598;-568.634598;
70.000000;565.848176;-565.848176;
72.000000;568.410970;-568.410970;
76.000000;567.716054;-567.716054;
78.000000;570.065361;-570.065361;
82.000000;569.762737;-569.762737;
86.000000;570.342020;-570.342020;
92.000000;571.089827;-571.089827;
96.670559;572.000000;-572.000000;
101.331474;574.000000;-574.000000;
104.000000;573.795479;-573.795479;
108.000000;575.091251;-575.091251;
112.853744;576.000000;-576.000000;
118.000000;576.335967;-576.335967;
124.000000;577.189118;-577.189118;
128.000000;578.454351;-578.454351;
130.406062;578.000000;-578.000000;
134.000000;577.583609;-577.583609;
133.790259;580.000000;-580.000000;
137.005881;580.000000;-580.000000;
140.000000;581.344627;-581.344627;
142.848595;580.000000;-580.000000;
148.000000;581.390564;-581.390564;
152.000000;582.061166;-582.061166;
156.000000;581.378099;-581.378099;
160.000000;582.727886;-582.727886;
164.000000;581.749582;-581.749582;
168.000000;583.230456;-583.230456;
172.000000;584.119333;-584.119333;
176.000000;583.874955;-583.874955;
180.574870;584.000000;-584.000000;
184.000000;583.553492;-583.553492;
188.000000;584.643091;-584.643091;
194.000000;585.502554;-585.502554;
200.000000;585.145788;-585.145788;
206.000000;584.836094;-584.836094;
212.000000;584.544899;-584.544899;
218.000000;585.139338;-585.139338;
222.000000;583.845804;-583.845804;
226.000000;584.245293;-584.245293;
229.198054;584.000000;-584.000000;
234.000000;584.964218;-584.964218;
240.000000;584.914617;-584.914617;
242.116650;584.000000;-584.000000;
246.000000;583.335762;-583.335762;
250.000000;584.540680;-584.540680;
253.592112;584.000000;-584.000000;
257.656602;584.000000;-584.000000;
262.000000;583.951713;-583.951713;
267.498811;582.000000;-582.000000;
270.777785;582.000000;-582.000000;
276.000000;582.003996;-582.003996;
280.000000;581.799421;-581.799421;
283.049761;582.000000;-582.000000;
286.458050;582.000000;-582.000000;
290.000000;580.933585;-580.933585;
294.000000;579.545094;-579.545094;
298.000000;580.415739;-580.415739;
301.758491;580.000000;-580.000000;
304.000000;578.592021;-578.592021;
308.000000;580.180074;-580.180074;
307.182967;578.000000;-578.000000;
312.000000;577.781027;-577.781027;
316.000000;578.331554;-578.331554;
320.000000;576.663640;-576.663640;
326.000000;576.134721;-576.134721;
330.264225;576.000000;-576.000000;
336.000000;574.822122;-574.822122;
342.000000;574.558854;-574.558854;
345.807274;572.000000;-572.000000;
348.000000;572.511620;-572.511620;
351.955779;570.000000;-570.000000;
355.195261;570.000000;-570.000000;
358.909315;570.000000;-570.000000;
363.951241;570.000000;-570.000000;
364.875440;568.000000;-568.000000;
370.000000;567.316849;-567.316849;
375.135330;566.000000;-566.000000;
378.000000;566.081616;-566.081616;
382.000000;564.976480;-564.976480;
384.150796;562.000000;-562.000000;
388.000000;562.882151;-562.882151;
392.591499;562.000000;-562.000000;
396.000000;559.750723;-559.750723;
401.800729;558.000000;-558.000000;
406.000000;556.539003;-556.539003;
410.172065;556.000000;-556.000000;
415.129312;556.000000;-556.000000;
418.000000;554.840043;-554.840043;
420.000000;551.911805;-551.911805;
422.257033;550.000000;-550.000000;
426.000000;549.494744;-549.494744;
430.000000;550.391640;-550.391640;
434.000000;548.708248;-548.708248;
438.000000;546.651647;-546.651647;
442.000000;544.479112;-544.479112;
447.238707;544.000000;-544.000000;
452.000000;542.982564;-542.982564;
456.000000;541.403168;-541.403168;
459.759392;538.000000;-538.000000;
462.000000;538.741034;-538.741034;
466.000000;537.657658;-537.657658;
468.856947;538.000000;-538.000000;
472.000000;535.686087;-535.686087;
475.645865;532.000000;-532.000000;
478.000000;532.725145;-532.725145;
482.195346;532.000000;-532.000000;
486.000000;532.252220;-532.252220;
488.000000;528.711078;-528.711078;
492.000000;527.127537;-527.127537;
496.000000;525.671462;-525.671462;
494.016155;528.000000;-528.000000;
492.021276;532.000000;-532.000000;
490.049536;536.000000;-536.000000;


==> data_EEA_figure_000mW_08model.txt <==
xuser;yuser;yuser2;
-370.408329;-10.000000;10.000000;
-370.408329;10.000000;-10.000000;
-370.205931;16.000000;-16.000000;
-370.009843;22.000000;-22.000000;
-369.843979;26.000000;-26.000000;
-369.475702;32.000000;-32.000000;
-369.112839;38.000000;-38.000000;
-368.687906;44.000000;-44.000000;
-368.200972;50.000000;-50.000000;
-367.751801;54.000000;-54.000000;
-367.158608;60.000000;-60.000000;
-366.503295;66.000000;-66.000000;
-366.000000;70.179985;-70.179985;
-365.159361;76.000000;-76.000000;
-364.334557;82.000000;-82.000000;
-363.749002;86.000000;-86.000000;
-362.707520;92.000000;-92.000000;
-362.000000;96.300809;-96.300809;
-361.009576;102.000000;-102.000000;
-360.000000;107.496906;-107.496906;
-359.098351;112.000000;-112.000000;
-358.000000;117.441292;-117.441292;
-357.037148;122.000000;-122.000000;
-356.000000;126.723352;-126.723352;
-354.714349;132.000000;-132.000000;
-353.764282;136.000000;-136.000000;
-352.281924;142.000000;-142.000000;
-351.255494;146.000000;-146.000000;
-350.000000;150.529301;-150.529301;
-348.336723;156.000000;-156.000000;
-347.201814;160.000000;-160.000000;
-346.000000;164.126322;-164.126322;
-344.230360;170.000000;-170.000000;
-342.876247;174.000000;-174.000000;
-341.600340;178.000000;-178.000000;
-340.000000;182.879368;-182.879368;
-338.269630;188.000000;-188.000000;
-336.661909;192.000000;-192.000000;
-335.238140;196.000000;-196.000000;
-333.782102;200.000000;-200.000000;
-332.000000;204.772643;-204.772643;
-330.000000;209.741706;-209.741706;
-328.309668;214.000000;-214.000000;
-326.699589;218.000000;-218.000000;
-325.055350;222.000000;-222.000000;
-323.376558;226.000000;-226.000000;
-321.506961;230.000000;-230.000000;
-319.755964;234.000000;-234.000000;
-317.969189;238.000000;-238.000000;
-316.000000;242.315339;-242.315339;
-314.000000;246.530868;-246.530868;
-312.000000;250.524621;-250.524621;
-310.000000;254.645122;-254.645122;
-308.000000;258.685554;-258.685554;
-306.000000;262.649572;-262.649572;
-304.000000;266.014912;-266.014912;
-301.914333;270.000000;-270.000000;
-299.781275;274.000000;-274.000000;
-297.608177;278.000000;-278.000000;
-295.394604;282.000000;-282.000000;
-292.910268;286.000000;-286.000000;
-290.610893;290.000000;-290.000000;
-288.269638;294.000000;-294.000000;
-286.000000;297.809313;-297.809313;
-284.000000;300.871161;-300.871161;
-281.882641;304.000000;-304.000000;
-279.381835;308.000000;-308.000000;
-276.836595;312.000000;-312.000000;
-274.246447;316.000000;-316.000000;
-272.000000;318.838329;-318.838329;
-269.888033;322.000000;-322.000000;
-267.171166;326.000000;-326.000000;
-264.407101;330.000000;-330.000000;
-262.000000;333.425893;-333.425893;
-259.944610;336.000000;-336.000000;
-257.049314;340.000000;-340.000000;
-254.104462;344.000000;-344.000000;
-252.000000;346.813496;-346.813496;
-249.586453;350.000000;-350.000000;
-246.274927;354.000000;-354.000000;
-244.000000;356.904441;-356.904441;
-241.544265;360.000000;-360.000000;
-238.320099;364.000000;-364.000000;
-236.000000;366.748623;-366.748623;
-233.179446;370.000000;-370.000000;
-230.000000;373.769038;-373.769038;
-228.000000;376.107560;-376.107560;
-224.622712;380.000000;-380.000000;
-222.000000;382.856953;-382.856953;
-219.043518;386.000000;-386.000000;
-216.000000;389.351869;-389.351869;
-213.562813;392.000000;-392.000000;
-210.000000;395.813628;-395.813628;
-207.665199;398.000000;-398.000000;
-204.000000;401.807467;-401.807467;
-201.859737;404.000000;-404.000000;
-198.000000;407.897315;-407.897315;
-195.887899;410.000000;-410.000000;
-192.000000;413.542466;-413.542466;
-189.456219;416.000000;-416.000000;
-186.000000;419.292186;-419.292186;
-183.116214;422.000000;-422.000000;
-180.000000;424.885494;-424.885494;
-176.230799;428.000000;-428.000000;
-174.000000;430.004396;-430.004396;
-170.000000;433.546638;-433.546638;
-167.187992;436.000000;-436.000000;
-164.000000;438.673968;-438.673968;
-160.000000;441.919747;-441.919747;
-157.506623;444.000000;-444.000000;
-154.000000;446.887514;-446.887514;
-150.161642;450.000000;-450.000000;
-147.490273;452.000000;-452.000000;
-144.000000;454.360742;-454.360742;
-140.000000;457.456021;-457.456021;
-136.660758;460.000000;-460.000000;
-134.000000;462.001779;-462.001779;
-130.000000;464.711092;-464.711092;
-126.000000;467.622339;-467.622339;
-122.681183;470.000000;-470.000000;
-119.853520;472.000000;-472.000000;
-116.000000;474.685187;-474.685187;
-112.000000;477.167978;-477.167978;
-108.000000;479.860614;-479.860614;
-104.770594;482.000000;-482.000000;
-101.712367;484.000000;-484.000000;
-98.000000;486.314599;-486.314599;
-94.000000;488.413141;-488.413141;
-90.000000;490.896713;-490.896713;
-86.000000;493.338826;-493.338826;
-82.000000;495.739978;-495.739978;
-78.000000;497.684999;-497.684999;
-74.000000;499.915775;-499.915775;
-70.330139;502.000000;-502.000000;
-66.752647;504.000000;-504.000000;
-63.119190;506.000000;-506.000000;
-58.963997;508.000000;-508.000000;
-55.195169;510.000000;-510.000000;
-51.362846;512.000000;-512.000000;
-47.464483;514.000000;-514.000000;
-43.322610;516.000000;-516.000000;
-38.928831;518.000000;-518.000000;
-34.795087;520.000000;-520.000000;
-30.582728;522.000000;-522.000000;
-26.288383;524.000000;-524.000000;
-22.000000;525.690366;-525.690366;
-18.000000;527.476627;-527.476627;
-14.000000;529.229997;-529.229997;
-10.000000;530.950931;-530.950931;
-6.000000;532.563770;-532.563770;
-2.000000;534.017997;-534.017997;
2.906432;536.000000;-536.000000;
7.975630;538.000000;-538.000000;
12.000000;539.551093;-539.551093;
16.000000;540.772089;-540.772089;
20.000000;542.249315;-542.249315;
24.851336;544.000000;-544.000000;
30.000000;545.810969;-545.810969;
34.000000;546.968550;-546.968550;
38.000000;548.072179;-548.072179;
43.928545;550.000000;-550.000000;
48.000000;551.286784;-551.286784;
52.000000;552.428013;-552.428013;
58.000000;553.858314;-553.858314;
62.000000;555.016793;-555.016793;
66.000000;556.150223;-556.150223;
72.000000;557.798454;-557.798454;
76.000000;558.229223;-558.229223;
82.000000;559.759790;-559.759790;
86.000000;560.746841;-560.746841;
91.229687;562.000000;-562.000000;
96.000000;562.774965;-562.774965;
101.520748;564.000000;-564.000000;
106.000000;564.957231;-564.957231;
111.046095;566.000000;-566.000000;
116.000000;566.636203;-566.636203;
122.000000;567.769523;-567.769523;
126.000000;568.493943;-568.493943;
132.000000;569.536478;-569.536478;
137.037602;570.000000;-570.000000;
142.000000;570.775770;-570.775770;
148.000000;571.667244;-571.667244;
152.000000;572.195501;-572.195501;
158.000000;572.641590;-572.641590;
164.000000;573.384409;-573.384409;
169.307450;574.000000;-574.000000;
174.000000;574.099784;-574.099784;
180.000000;574.696670;-574.696670;
186.000000;575.245419;-575.245419;
192.000000;575.746367;-575.746367;
198.000000;575.753038;-575.753038;
202.000000;576.020464;-576.020464;
208.000000;576.380684;-576.380684;
214.000000;576.230196;-576.230196;
220.000000;576.485025;-576.485025;
226.000000;576.694298;-576.694298;
232.000000;576.858503;-576.858503;
236.000000;575.959854;-575.959854;
240.000000;576.006772;-576.006772;
246.000000;576.040022;-576.040022;
252.000000;576.021550;-576.021550;
256.000000;575.226766;-575.226766;
262.000000;575.123027;-575.123027;
268.000000;574.976732;-574.976732;
274.000000;574.476076;-574.476076;
278.000000;573.292624;-573.292624;
284.000000;572.997554;-572.997554;
290.000000;572.661740;-572.661740;
294.000000;571.891550;-571.891550;
300.000000;571.441724;-571.441724;
306.000000;570.983101;-570.983101;
312.000000;570.338489;-570.338489;
316.000000;569.238677;-569.238677;
322.000000;568.652890;-568.652890;
328.000000;568.030672;-568.030672;
332.000000;567.088237;-567.088237;
337.618144;566.000000;-566.000000;
342.000000;565.459213;-565.459213;
348.000000;564.688988;-564.688988;
352.000000;563.190175;-563.190175;
356.000000;561.952091;-561.952091;
362.000000;561.054282;-561.054282;
368.000000;560.125286;-560.125286;
372.000000;558.459756;-558.459756;
376.000000;557.788250;-557.788250;
382.000000;556.753072;-556.753072;
386.265021;556.000000;-556.000000;
390.928075;554.000000;-554.000000;
394.350390;552.000000;-552.000000;
400.000000;550.871053;-550.871053;
404.282217;550.000000;-550.000000;
409.094792;548.000000;-548.000000;
414.000000;546.098235;-546.098235;
418.000000;545.203839;-545.203839;
423.312438;544.000000;-544.000000;
427.386768;542.000000;-542.000000;
432.000000;540.423117;-540.423117;
436.000000;539.448627;-539.448627;
441.873686;538.000000;-538.000000;
445.390740;536.000000;-536.000000;
450.000000;534.313562;-534.313562;
454.000000;533.262641;-533.262641;
458.767180;532.000000;-532.000000;
463.250647;530.000000;-530.000000;
468.000000;528.213476;-528.213476;
472.000000;527.100336;-527.100336;
476.000000;525.982180;-525.982180;
480.000000;523.506019;-523.506019;
484.000000;521.896921;-521.896921;
490.000000;520.135602;-520.135602;
494.000000;518.442899;-518.442899;
497.602411;516.000000;-516.000000;
502.000000;514.178340;-514.178340;


==> data_EEA_figure_000mW_1.txt <==
xuser;yuser;yuser2;
-478.000000;-5.558004;5.558004;
-478.000000;5.558004;-5.558004;
-477.337821;8.000000;-8.000000;
-478.230366;12.000000;-12.000000;
-475.229751;14.000000;-14.000000;
-476.355375;16.000000;-16.000000;
-478.000000;17.050427;-17.050427;
-474.950455;20.000000;-20.000000;
-475.836286;26.000000;-26.000000;
-476.000000;29.084340;-29.084340;
-477.002890;32.000000;-32.000000;
-476.000000;34.762018;-34.762018;
-475.772104;36.000000;-36.000000;
-474.000000;36.881659;-36.881659;
-474.238076;42.000000;-42.000000;
-474.000000;44.648623;-44.648623;
-476.000000;47.283579;-47.283579;
-474.000000;49.372478;-49.372478;
-475.478725;54.000000;-54.000000;
-474.299991;60.000000;-60.000000;
-474.000000;64.678859;-64.678859;
-472.000000;69.736390;-69.736390;
-472.000000;72.444071;-72.444071;
-471.743855;76.000000;-76.000000;
-471.138551;82.000000;-82.000000;
-469.488104;86.000000;-86.000000;
-471.611594;90.000000;-90.000000;
-469.633148;94.000000;-94.000000;
-470.000000;97.644606;-97.644606;
-469.347351;102.000000;-102.000000;
-470.628176;106.000000;-106.000000;
-467.673503;108.000000;-108.000000;
-468.363735;112.000000;-112.000000;
-466.777501;116.000000;-116.000000;
-465.238528;120.000000;-120.000000;
-464.000000;122.491541;-122.491541;
-468.098125;124.000000;-124.000000;
-465.834471;126.000000;-126.000000;
-463.915064;130.000000;-130.000000;
-464.000000;132.641461;-132.641461;
-462.259914;138.000000;-138.000000;
-462.000000;142.343408;-142.343408;
-460.000000;146.674261;-146.674261;
-461.130660;150.000000;-150.000000;
-458.000000;153.384894;-153.384894;
-458.597764;156.000000;-156.000000;
-457.877890;160.000000;-160.000000;
-458.000000;163.085345;-163.085345;
-455.220138;162.000000;-162.000000;
-456.832690;166.000000;-166.000000;
-454.899844;170.000000;-170.000000;
-456.000000;172.959454;-172.959454;
-454.000000;175.389602;-175.389602;
-452.668265;178.000000;-178.000000;
-452.000000;183.059594;-183.059594;
-452.000000;186.488202;-186.488202;
-450.019304;190.000000;-190.000000;
-448.000000;193.115737;-193.115737;
-448.569436;196.000000;-196.000000;
-446.000000;195.835614;-195.835614;
-446.502758;198.000000;-198.000000;
-444.000000;201.820032;-201.820032;
-445.414996;204.000000;-204.000000;
-443.060393;208.000000;-208.000000;
-445.217950;212.000000;-212.000000;
-443.151126;216.000000;-216.000000;
-440.607389;220.000000;-220.000000;
-439.176359;224.000000;-224.000000;
-438.000000;226.715298;-226.715298;
-438.000000;230.593423;-230.593423;
-435.636716;230.000000;-230.000000;
-436.868873;234.000000;-234.000000;
-434.805208;238.000000;-238.000000;
-432.717277;242.000000;-242.000000;
-431.401009;246.000000;-246.000000;
-429.509787;250.000000;-250.000000;
-428.000000;255.145535;-255.145535;
-425.605298;258.000000;-258.000000;
-422.991577;262.000000;-262.000000;
-424.000000;265.773808;-265.773808;
-422.179139;270.000000;-270.000000;
-421.476189;274.000000;-274.000000;
-419.482844;278.000000;-278.000000;
-417.650280;280.000000;-280.000000;
-414.000000;281.806796;-281.806796;
-414.957442;284.000000;-284.000000;
-414.000000;288.300913;-288.300913;
-411.581778;292.000000;-292.000000;
-408.000000;295.717740;-295.717740;
-408.230797;298.000000;-298.000000;
-406.000000;301.827253;-301.827253;
-404.115064;306.000000;-306.000000;
-402.000000;309.263641;-309.263641;
-402.185357;312.000000;-312.000000;
-400.000000;314.677942;-314.677942;
-397.361357;318.000000;-318.000000;
-398.000000;320.672822;-320.672822;
-394.000000;323.518116;-323.518116;
-392.000000;324.053620;-324.053620;
-392.000000;328.129935;-328.129935;
-389.243023;332.000000;-332.000000;
-390.454961;336.000000;-336.000000;
-388.000000;335.495635;-335.495635;
-386.000000;338.236024;-338.236024;
-384.000000;343.255342;-343.255342;
-382.000000;347.679917;-347.679917;
-380.000000;348.628471;-348.628471;
-380.000000;353.071373;-353.071373;
-376.281389;356.000000;-356.000000;
-374.000000;359.055644;-359.055644;
-371.241956;362.000000;-362.000000;
-372.000000;365.559486;-365.559486;
-369.639900;368.000000;-368.000000;
-366.000000;371.817678;-371.817678;
-366.960418;372.000000;-372.000000;
-368.000000;372.316634;-372.316634;
-365.010953;376.000000;-376.000000;
-362.055421;378.000000;-378.000000;
-361.923982;376.000000;-376.000000;
-359.150512;380.000000;-380.000000;
-360.000000;382.856776;-382.856776;
-358.000000;385.399332;-385.399332;
-356.958054;388.000000;-388.000000;
-354.000000;390.768355;-390.768355;
-352.000000;394.254475;-394.254475;
-348.000000;397.145181;-397.145181;
-344.392559;400.000000;-400.000000;
-344.063276;406.000000;-406.000000;
-340.431078;408.000000;-408.000000;
-338.000000;410.588491;-410.588491;
-336.000000;415.704642;-415.704642;
-333.467303;418.000000;-418.000000;
-332.000000;422.364400;-422.364400;
-329.527052;422.000000;-422.000000;
-330.000000;424.338962;-424.338962;
-327.125036;428.000000;-428.000000;
-323.231705;430.000000;-430.000000;
-324.000000;432.212804;-432.212804;
-320.000000;434.106631;-434.106631;
-318.302387;440.000000;-440.000000;
-317.061555;438.000000;-438.000000;
-315.957655;436.000000;-436.000000;
-314.000000;441.584911;-441.584911;
-310.788469;444.000000;-444.000000;
-308.308223;448.000000;-448.000000;
-306.000000;450.511588;-450.511588;
-302.000000;453.055559;-453.055559;
-299.680841;456.000000;-456.000000;
-298.000000;460.262235;-460.262235;
-294.000000;463.019118;-463.019118;
-292.000000;466.931665;-466.931665;
-288.206223;470.000000;-470.000000;
-286.000000;473.213920;-473.213920;
-282.890177;476.000000;-476.000000;
-280.000000;479.046003;-479.046003;
-277.041438;482.000000;-482.000000;
-276.000000;486.713005;-486.713005;
-274.000000;482.603703;-482.603703;
-272.000000;487.375325;-487.375325;
-268.534564;488.000000;-488.000000;
-268.000000;489.029672;-489.029672;
-266.000000;490.624271;-490.624271;
-263.703126;494.000000;-494.000000;
-260.728294;498.000000;-498.000000;
-257.401646;500.000000;-500.000000;
-254.725705;502.000000;-502.000000;
-254.000000;502.579404;-502.579404;
-253.526944;504.000000;-504.000000;
-252.000000;505.569694;-505.569694;
-250.238800;508.000000;-508.000000;
-248.000000;507.580827;-507.580827;
-246.000000;510.953957;-510.953957;
-244.000000;514.507233;-514.507233;
-240.000000;516.664647;-516.664647;
-237.725090;516.000000;-516.000000;
-238.000000;519.808496;-519.808496;
-232.947368;520.000000;-520.000000;
-230.937957;524.000000;-524.000000;
-226.696292;526.000000;-526.000000;
-224.000000;528.601988;-528.601988;
-222.000000;531.754984;-531.754984;
-220.000000;532.001306;-532.001306;
-216.000000;534.750096;-534.750096;
-214.000000;538.746323;-538.746323;
-208.000000;538.816032;-538.816032;
-209.890719;542.000000;-542.000000;
-206.000000;541.116809;-541.116809;
-204.000000;544.283707;-544.283707;
-200.000000;546.862733;-546.862733;
-196.000000;548.494105;-548.494105;
-196.329574;552.000000;-552.000000;
-193.125906;554.000000;-554.000000;
-188.000000;554.962143;-554.962143;
-184.397046;558.000000;-558.000000;
-180.957343;560.000000;-560.000000;
-178.000000;562.233890;-562.233890;
-175.303273;566.000000;-566.000000;
-171.074008;568.000000;-568.000000;
-167.285722;570.000000;-570.000000;
-162.904711;572.000000;-572.000000;
-160.025540;576.000000;-576.000000;
-156.000000;576.926447;-576.926447;
-152.000000;579.539731;-579.539731;
-148.461628;582.000000;-582.000000;
-146.709302;584.000000;-584.000000;
-145.344661;586.000000;-586.000000;
-142.000000;584.977190;-584.977190;
-138.000000;587.309541;-587.309541;
-134.000000;588.748263;-588.748263;
-130.000000;590.570841;-590.570841;
-126.343880;594.000000;-594.000000;
-124.000000;596.661434;-596.661434;
-120.000000;599.061960;-599.061960;
-118.000000;595.849054;-595.849054;
-116.000000;598.983315;-598.983315;
-112.684883;602.000000;-602.000000;
-110.000000;601.530306;-601.530306;
-106.907494;602.000000;-602.000000;
-105.615566;604.000000;-604.000000;
-102.000000;606.706352;-606.706352;
-98.000000;609.496424;-609.496424;
-95.424360;608.000000;-608.000000;
-92.000000;611.975705;-611.975705;
-88.000000;612.676709;-612.676709;
-84.000000;614.723023;-614.723023;
-80.000000;616.961815;-616.961815;
-74.880087;618.000000;-618.000000;
-71.678793;620.000000;-620.000000;
-68.000000;618.005903;-618.005903;
-66.000000;622.051711;-622.051711;
-62.000000;624.534058;-624.534058;
-58.000000;626.889578;-626.889578;
-55.531870;626.000000;-626.000000;
-56.000000;628.344599;-628.344599;
-53.455786;628.000000;-628.000000;
-51.901818;630.000000;-630.000000;
-48.000000;631.431223;-631.431223;
-42.000000;630.690971;-630.690971;
-38.000000;633.306353;-633.306353;
-36.000000;636.400585;-636.400585;
-32.000000;635.160859;-635.160859;
-28.000000;637.664790;-637.664790;
-24.000000;639.389606;-639.389606;
-20.000000;640.081707;-640.081707;
-16.000000;642.973041;-642.973041;
-13.553489;642.000000;-642.000000;
-10.000000;644.867017;-644.867017;
-7.316215;644.000000;-644.000000;
-3.065985;646.000000;-646.000000;
1.855799;648.000000;-648.000000;
4.137202;648.000000;-648.000000;
6.072845;646.000000;-646.000000;
8.927614;650.000000;-650.000000;
10.402896;652.000000;-652.000000;
15.228305;650.000000;-650.000000;
17.713676;652.000000;-652.000000;
21.531822;654.000000;-654.000000;
22.000000;652.021273;-652.021273;
22.031238;652.000000;-652.000000;
27.040358;654.000000;-654.000000;
31.605101;654.000000;-654.000000;
32.096389;656.000000;-656.000000;
34.090391;658.000000;-658.000000;
38.802811;658.000000;-658.000000;
44.000000;658.542602;-658.542602;
46.247082;660.000000;-660.000000;
52.000000;659.853617;-659.853617;
54.547117;662.000000;-662.000000;
58.000000;660.695391;-660.695391;
61.385463;662.000000;-662.000000;
64.000000;663.086001;-663.086001;
68.000000;664.687700;-664.687700;
73.222508;666.000000;-666.000000;
76.000000;664.442978;-664.442978;
78.010629;664.000000;-664.000000;
83.654105;666.000000;-666.000000;
86.000000;665.248420;-665.248420;
88.000000;668.689081;-668.689081;
94.000000;669.537354;-669.537354;
98.000000;666.697667;-666.697667;
102.000000;669.278121;-669.278121;
106.153927;670.000000;-670.000000;
109.988497;668.000000;-668.000000;
110.125635;670.000000;-670.000000;
116.000000;671.601917;-671.601917;
118.974973;670.000000;-670.000000;
122.000000;673.832868;-673.832868;
126.000000;671.369196;-671.369196;
130.000000;673.541248;-673.541248;
133.604932;674.000000;-674.000000;
136.000000;671.388393;-671.388393;
137.768330;676.000000;-676.000000;
139.941354;674.000000;-674.000000;
144.000000;673.985882;-673.985882;
148.000000;674.990428;-674.990428;
150.022848;674.000000;-674.000000;
154.000000;676.681724;-676.681724;
158.000000;674.866239;-674.866239;
164.000000;674.984321;-674.984321;
167.910132;678.000000;-678.000000;
169.957128;676.000000;-676.000000;
174.000000;674.838754;-674.838754;
178.000000;676.088917;-676.088917;
182.000000;675.138208;-675.138208;
186.000000;676.275764;-676.275764;
190.000000;675.265842;-675.265842;
193.034636;676.000000;-676.000000;
196.000000;676.617473;-676.617473;
202.000000;677.002923;-677.002923;
204.069383;676.000000;-676.000000;
208.000000;675.810070;-675.810070;
210.849178;676.000000;-676.000000;
212.000000;676.811924;-676.811924;
213.910067;678.000000;-678.000000;
215.602964;674.000000;-674.000000;
218.000000;674.998498;-674.998498;
220.000000;678.166229;-678.166229;
222.000000;675.469921;-675.469921;
226.000000;673.948226;-673.948226;
227.667531;678.000000;-678.000000;
229.687011;676.000000;-676.000000;
232.000000;677.378555;-677.378555;
234.691748;676.000000;-676.000000;
238.000000;675.311532;-675.311532;
242.000000;677.875052;-677.875052;
244.721811;678.000000;-678.000000;
243.562574;674.000000;-674.000000;
246.000000;674.506103;-674.506103;
250.986565;674.000000;-674.000000;
254.000000;675.069752;-675.069752;
259.192736;676.000000;-676.000000;
262.445863;676.000000;-676.000000;
268.000000;674.652614;-674.652614;
270.212375;674.000000;-674.000000;
272.584026;672.000000;-672.000000;
276.000000;672.453683;-672.453683;
279.164165;672.000000;-672.000000;
284.000000;672.841758;-672.841758;
288.000000;670.774460;-670.774460;
290.717390;672.000000;-672.000000;
294.000000;669.543825;-669.543825;
298.000000;671.199329;-671.199329;
304.000000;670.532644;-670.532644;
308.000000;668.722862;-668.722862;
312.000000;667.646340;-667.646340;
318.000000;667.885101;-667.885101;
321.560763;666.000000;-666.000000;
325.475485;666.000000;-666.000000;
328.949713;666.000000;-666.000000;
330.000000;664.473030;-664.473030;
332.000000;663.750403;-663.750403;
335.301551;664.000000;-664.000000;
338.000000;664.055793;-664.055793;
341.141014;662.000000;-662.000000;
342.567730;664.000000;-664.000000;
345.082112;662.000000;-662.000000;
348.000000;662.097822;-662.097822;
350.000000;661.437368;-661.437368;
351.378369;660.000000;-660.000000;
353.123749;658.000000;-658.000000;
356.000000;658.948967;-658.948967;
360.000000;661.976158;-661.976158;
363.949354;658.000000;-658.000000;
368.000000;656.618569;-656.618569;
372.589045;656.000000;-656.000000;
376.000000;652.968360;-652.968360;
378.000000;656.479216;-656.479216;
380.000000;653.827937;-653.827937;
384.000000;654.513479;-654.513479;
389.018373;654.000000;-654.000000;
391.376235;652.000000;-652.000000;
394.000000;651.047398;-651.047398;
397.661763;650.000000;-650.000000;
400.000000;649.849022;-649.849022;
404.000000;647.704612;-647.704612;
406.091565;648.000000;-648.000000;
410.000000;645.420937;-645.420937;
414.000000;646.146415;-646.146415;
416.597371;644.000000;-644.000000;
421.550154;642.000000;-642.000000;
424.000000;642.123777;-642.123777;
428.000000;640.248567;-640.248567;


==> data_EEA_figure_000mW_1model.txt <==
xuser;yuser;yuser2;
-466.000000;-8.885961;8.885961;
-466.000000;8.885961;-8.885961;
-466.045748;12.000000;-12.000000;
-465.959909;16.000000;-16.000000;
-465.785460;22.000000;-22.000000;
-465.555760;28.000000;-28.000000;
-465.367158;34.000000;-34.000000;
-465.026497;40.000000;-40.000000;
-464.630089;46.000000;-46.000000;
-464.177704;52.000000;-52.000000;
-463.976574;56.000000;-56.000000;
-463.432421;62.000000;-62.000000;
-462.831737;68.000000;-68.000000;
-462.174176;74.000000;-74.000000;
-461.873062;78.000000;-78.000000;
-461.122741;84.000000;-84.000000;
-460.314663;90.000000;-90.000000;
-459.744642;94.000000;-94.000000;
-459.015194;100.000000;-100.000000;
-458.054400;106.000000;-106.000000;
-457.383320;110.000000;-110.000000;
-456.327289;116.000000;-116.000000;
-455.591450;120.000000;-120.000000;
-454.491422;126.000000;-126.000000;
-453.690513;130.000000;-130.000000;
-452.440800;136.000000;-136.000000;
-451.574846;140.000000;-140.000000;
-450.348952;146.000000;-146.000000;
-449.417084;150.000000;-150.000000;
-448.000000;155.870652;-155.870652;
-446.970566;160.000000;-160.000000;
-445.952627;164.000000;-164.000000;
-444.715594;170.000000;-170.000000;
-443.621123;174.000000;-174.000000;
-442.000000;179.748092;-179.748092;
-440.766098;184.000000;-184.000000;
-439.761177;188.000000;-188.000000;
-438.000000;193.748878;-193.748878;
-436.661981;198.000000;-198.000000;
-435.372811;202.000000;-202.000000;
-434.000000;206.382045;-206.382045;
-432.407390;212.000000;-212.000000;
-431.017131;216.000000;-216.000000;
-429.597153;220.000000;-220.000000;
-428.000000;224.402052;-224.402052;
-426.116084;230.000000;-230.000000;
-424.592986;234.000000;-234.000000;
-423.039475;238.000000;-238.000000;
-421.455413;242.000000;-242.000000;
-419.840646;246.000000;-246.000000;
-418.000000;251.141761;-251.141761;
-416.000000;255.880113;-255.880113;
-414.225429;260.000000;-260.000000;
-412.470256;264.000000;-264.000000;
-410.683114;268.000000;-268.000000;
-409.108498;272.000000;-272.000000;
-407.255673;276.000000;-276.000000;
-405.370111;280.000000;-280.000000;
-403.451535;284.000000;-284.000000;
-401.499649;288.000000;-288.000000;
-400.000000;292.036949;-292.036949;
-397.997022;296.000000;-296.000000;
-395.941198;300.000000;-300.000000;
-393.850695;304.000000;-304.000000;
-391.774238;308.000000;-308.000000;
-390.000000;312.003282;-312.003282;
-387.803242;316.000000;-316.000000;
-385.568381;320.000000;-320.000000;
-383.296765;324.000000;-324.000000;
-381.678539;328.000000;-328.000000;
-379.329577;332.000000;-332.000000;
-376.942347;336.000000;-336.000000;
-374.516333;340.000000;-340.000000;
-372.050999;344.000000;-344.000000;
-370.379146;348.000000;-348.000000;
-368.000000;351.736577;-351.736577;
-366.000000;354.835942;-354.835942;
-363.933371;358.000000;-358.000000;
-361.283543;362.000000;-362.000000;
-359.104648;366.000000;-366.000000;
-356.367371;370.000000;-370.000000;
-354.000000;373.408896;-373.408896;
-352.000000;376.254504;-376.254504;
-349.333739;380.000000;-380.000000;
-346.766783;384.000000;-384.000000;
-344.031037;388.000000;-388.000000;
-342.000000;390.727214;-390.727214;
-339.534601;394.000000;-394.000000;
-336.477261;398.000000;-398.000000;
-334.000000;401.654442;-401.654442;
-332.000000;404.294169;-404.294169;
-329.050898;408.000000;-408.000000;
-326.000000;411.775991;-411.775991;
-324.000000;414.221487;-414.221487;
-320.871913;418.000000;-418.000000;
-318.061282;422.000000;-422.000000;
-316.000000;424.418187;-424.418187;
-312.910555;428.000000;-428.000000;
-310.000000;431.326859;-431.326859;
-307.633612;434.000000;-434.000000;
-304.613810;438.000000;-438.000000;
-302.000000;440.869861;-440.869861;
-299.114777;444.000000;-444.000000;
-296.000000;447.333930;-447.333930;
-293.478792;450.000000;-450.000000;
-290.228864;454.000000;-454.000000;
-288.000000;456.292399;-456.292399;
-284.349923;460.000000;-460.000000;
-282.000000;462.356542;-462.356542;
-278.320671;466.000000;-466.000000;
-276.000000;468.975257;-468.975257;
-272.859229;472.000000;-472.000000;
-270.000000;474.719516;-474.719516;
-266.505865;478.000000;-478.000000;
-264.000000;480.323968;-480.323968;
-260.481436;484.000000;-484.000000;
-258.000000;486.240073;-486.240073;
-254.000000;489.804448;-489.804448;
-251.503981;492.000000;-492.000000;
-248.000000;495.045843;-495.045843;
-245.121855;498.000000;-498.000000;
-242.000000;501.255852;-501.255852;
-238.701328;504.000000;-504.000000;
-236.000000;506.221209;-506.221209;
-232.000000;509.467691;-509.467691;
-228.835806;512.000000;-512.000000;
-226.000000;514.781256;-514.781256;
-222.000000;517.893264;-517.893264;
-219.256859;520.000000;-520.000000;
-216.000000;522.472997;-522.472997;
-212.000000;525.468042;-525.468042;
-209.272667;528.000000;-528.000000;
-206.000000;530.383338;-530.383338;
-202.000000;533.256019;-533.256019;
-198.120631;536.000000;-536.000000;
-195.256968;538.000000;-538.000000;
-192.000000;541.261938;-541.261938;
-188.000000;543.965057;-543.965057;
-184.948247;546.000000;-546.000000;
-181.914314;548.000000;-548.000000;
-178.000000;550.546778;-550.546778;
-174.194716;554.000000;-554.000000;
-171.008327;556.000000;-556.000000;
-167.782863;558.000000;-558.000000;
-164.000000;560.314572;-560.314572;
-160.000000;562.725555;-562.725555;
-156.000000;565.595831;-565.595831;
-152.000000;567.923794;-567.923794;
-148.379634;570.000000;-570.000000;
-144.843659;572.000000;-572.000000;
-141.258611;574.000000;-574.000000;
-138.000000;576.270290;-576.270290;
-134.000000;578.432127;-578.432127;
-130.000000;580.560200;-580.560200;
-126.000000;582.654950;-582.654950;
-122.000000;584.716802;-584.716802;
-118.000000;587.197433;-587.197433;
-114.000000;589.185446;-589.185446;
-110.000000;591.141744;-591.141744;
-106.000000;593.066695;-593.066695;
-102.000000;594.960654;-594.960654;
-98.000000;597.250831;-597.250831;
-94.000000;599.074640;-599.074640;
-90.000000;600.868417;-600.868417;
-86.000000;602.632465;-602.632465;
-82.000000;604.367076;-604.367076;
-78.000000;606.475579;-606.475579;
-74.000000;608.142977;-608.142977;
-69.462194;610.000000;-610.000000;
-64.474551;612.000000;-612.000000;
-60.499390;614.000000;-614.000000;
-56.000000;615.868634;-615.868634;
-52.000000;617.369829;-617.369829;
-48.000000;618.843636;-618.843636;
-44.000000;620.290247;-620.290247;
-40.000000;622.273400;-622.273400;
-34.981323;624.000000;-624.000000;
-30.000000;625.675057;-625.675057;
-26.000000;626.990896;-626.990896;
-22.000000;628.280462;-628.280462;
-18.000000;630.269681;-630.269681;
-12.303113;632.000000;-632.000000;
-8.000000;633.275108;-633.275108;
-4.000000;634.433657;-634.433657;
0.954376;636.000000;-636.000000;
6.000000;637.562815;-637.562815;
10.000000;638.627531;-638.627531;
15.298838;640.000000;-640.000000;
20.000000;641.185638;-641.185638;
24.000000;642.484741;-642.484741;
30.000000;643.899569;-643.899569;
34.000000;644.815238;-644.815238;
39.339430;646.000000;-646.000000;
44.000000;647.293369;-647.293369;
48.000000;648.118879;-648.118879;
54.000000;649.317383;-649.317383;
58.000000;650.088028;-650.088028;
64.000000;651.385866;-651.385866;
68.000000;652.171763;-652.171763;
74.000000;653.192691;-653.192691;
78.966044;654.000000;-654.000000;
84.000000;654.788641;-654.788641;
90.000000;655.896152;-655.896152;
94.000000;656.456858;-656.456858;
100.000000;657.259606;-657.259606;
105.866904;658.000000;-658.000000;
110.000000;658.676671;-658.676671;
116.000000;659.342624;-659.342624;
122.000000;659.964337;-659.964337;
126.000000;660.355960;-660.355960;
132.000000;661.044178;-661.044178;
138.000000;661.533918;-661.533918;
144.000000;661.981776;-661.981776;
148.000000;662.295706;-662.295706;
154.000000;662.848763;-662.848763;
160.000000;663.148292;-663.148292;
166.000000;663.407698;-663.407698;
172.000000;663.764387;-663.764387;
178.000000;663.913520;-663.913520;
182.524848;664.000000;-664.000000;
188.000000;664.076929;-664.076929;
194.000000;664.296217;-664.296217;
200.000000;664.250821;-664.250821;
206.000000;664.168009;-664.168009;
212.000000;664.049867;-664.049867;
216.000000;663.984402;-663.984402;
222.000000;663.782268;-663.782268;
228.000000;663.545067;-663.545067;
234.000000;663.273986;-663.273986;
240.000000;662.930219;-662.930219;
246.000000;662.553572;-662.553572;
252.000000;662.144150;-662.144150;
256.000000;661.780548;-661.780548;
262.000000;661.279189;-661.279189;
268.000000;660.746387;-660.746387;
274.000000;660.169130;-660.169130;
278.000000;659.574428;-659.574428;
284.000000;658.891772;-658.891772;
290.000000;658.179195;-658.179195;
294.000000;657.689144;-657.689144;
300.000000;656.736505;-656.736505;
305.323369;656.000000;-656.000000;
310.000000;655.338058;-655.338058;
316.000000;654.380094;-654.380094;
320.000000;653.339677;-653.339677;
326.000000;652.313119;-652.313119;
330.000000;651.615192;-651.615192;
336.000000;650.469395;-650.469395;
340.000000;649.425143;-649.425143;
346.000000;648.235975;-648.235975;
350.000000;647.431256;-647.431256;
356.000000;646.175559;-646.175559;
360.000000;644.980844;-644.980844;
364.429244;644.000000;-644.000000;
370.000000;642.753606;-642.753606;
374.000000;641.847898;-641.847898;
379.881966;640.000000;-640.000000;
384.000000;638.997951;-638.997951;
388.064466;638.000000;-638.000000;
394.000000;636.440996;-636.440996;
398.000000;635.074294;-635.074294;
402.119589;634.000000;-634.000000;
408.000000;632.459299;-632.459299;
412.000000;631.405868;-631.405868;
416.000000;629.607210;-629.607210;
421.744076;628.000000;-628.000000;
426.000000;626.806556;-626.806556;
430.000000;625.681768;-625.681768;
434.000000;623.503789;-623.503789;


==> data_EO_800_100mW.txt <==
x;y;yy;xcentre;ycentre;
380;655;-655;720;135;
385;655;-655;695;130;
395;655;-655;675;120;
405;650;-650;650;115;
410;645;-645;630;105;
420;645;-645;605;85;
430;640;-640;585;75;
600;350;-350;585;75;
595;340;-340;570;55;
595;310;-310;555;40;
590;290;-290;540;20;
585;270;-270;535;0;
575;245;-245;540;-20;
565;230;-230;555;-40;
560;215;-215;570;-55;
550;200;-200;585;-75;
540;185;-185;605;-85;
530;175;-175;630;-105;
520;160;-160;650;-115;
510;150;-150;675;-120;
495;135;-135;695;-130;
480;120;-120;720;-135;
470;120;-120;800;0;
460;115;-115;720;135;
450;110;-110;
430;95;-95;
410;90;-90;
400;85;-85;
385;80;-80;
370;75;-75;
355;70;-70;
330;70;-70;
315;75;-75;
295;75;-75;
280;80;-80;
265;80;-80;
250;85;-85;
235;90;-90;
220;95;-95;
205;100;-100;
190;105;-105;
175;115;-115;
160;120;-120;
150;130;-130;
135;140;-140;
125;150;-150;
115;160;-160;
105;170;-170;

==> data_EO_800_60mW.txt <==
xcentre;ycentre;x;y;yy;
735;110;300;350;-350;
715;108;310;365;-365;
705;105;320;370;-370;
680;98;330;370;-370;
650;85;335;365;-365;
615;60;335;355;-355;
590;25;335;350;-350
585;0;325;340;-340;
590;-25;315;335;-335;
615;-60;305;340;-340;
650;-85;300;350;-350;
680;-98;
705;-105;
715;-108;
735;-110;
800;0;
735;110;

==> data_EO_800_70mW.txt <==
x;y;yy;xcentre;ycentre;
180;300;-300;725;125;
195;285;-285;710;120;
220;270;-270;690;115;
245;255;-255;670;105;
275;250;-250;660;100;
310;250;-250;650;95;
335;255;-255;640;90;
355;265;-265;630;80;
380;285;-285;620;72;
395;305;-305;610;65;
415;325;-325;600;55;
430;350;-350;590;40;
440;380;-380;580;10;
446;400;-400;580;-10;
445;415;-415;590;-40;
440;435;-435;600;-55;
435;455;-455;610;-65;
425;475;-475;620;-72;
410;495;-495;630;-80;
390;515;-515;640;-90;
370;520;-520;670;-105;
345;535;-535;690;-115;
325;540;-540;710;-120;
315;545;-545;725;-125;



==> data_EO_800_80mW.txt <==
x;y;yy;xcentre;ycentre;
135;230;-230;725;125;
155;210;-210;705;120;
180;185;-185;685;115;
200;175;-175;665;105;
220;165;-165;650;95;
240;160;-160;630;80;
260;155;-155;615;75;
275;150;-150;600;60;
290;150;-150;585;45;
310;150;-150;570;25;
335;145;-145;565;10;
355;155;-155;565;-10;
375;155;-155;570;-25;
400;165;-165;585;-45;
415;175;-175;600;-55;
435;185;-185;615;-70;
450;195;-195;630;-80;
460;210;-210;650;-95;
475;225;-225;665;-105;
490;245;-245;685;-115;
500;260;-260;705;-120;
505;275;-275;725;-125;
515;300;-300;800;0;
525;320;-320;725;125;
530;340;-340;
530;375;-375;
530;400;-400;
525;420;-420;
520;445;-445;
515;460;-460;
510;480;-480;
500;500;-500;
480;520;-520;
465;535;-535;
450;555;-555;
430;570;-570;
410;580;-580;
390;590;-590;
370;595;-595;
355;600;-600;
350;605;-605;



==> data_EO_800_90mW.txt <==
x;y;yy;xcentre;ycentre;
365;630;-630;725;125;
380;630;-630;690;110;
400;620;-620;655;100;
412;615;-615;630;95;
430;605;-605;615;80;
450;595;-595;595;65;
455;590;-590;580;40;
565;400;-400;580;40;
570;380;-380;565;25;
570;355;-355;555;10;
565;330;-330;555;-10;
560;300;-300;565;-25;
555;280;-280;580;-40;
550;260;-260;595;-65;
540;245;-245;615;-80;
530;225;-225;630;-95;
520;215;-215;655;-100;
510;195;-195;690;-110;
495;180;-180;725;-125;
480;165;-165;
465;155;-155;
455;140;-140;
445;135;-135;
430;125;-125;
415;120;-120;
400;115;-115;
385;110;-110;
370;110;-110;
355;105;-105;
340;100;-100;
325;100;-100;
310;100;-100;
295;105;-105;
275;110;-110;
255;110;-110;
235;120;-120;
215;125;-125;
190;135;-135;
170;150;-150;
150;165;-165;
135;180;-180;
115;195;-195;

==> data_Energy_Nr2_000mW_corrected.txt <==
coverage;mean;EEAmean;GAMMAmean;eea;MEANeea;GAMMAeea
500.000000;0.655599;0.663688;0.674306;0.805807;0.869414;1.159331;
525.000000;0.600883;0.609862;0.627656;0.764279;0.827434;1.196624;
550.000000;0.554008;0.563007;0.588865;0.737391;0.802437;1.285735;
575.000000;0.513618;0.524581;0.558891;0.707535;0.777176;1.359991;
600.000000;0.478891;0.489849;0.540836;0.693367;0.773931;1.491785;
625.000000;0.448737;0.461846;0.530692;0.680426;0.774230;1.612774;
650.000000;0.422658;0.434718;0.496255;0.677302;0.780127;1.534712;
675.000000;0.400043;0.414292;0.468317;0.671911;0.789985;1.444832;
700.000000;0.380339;0.396676;0.441737;0.674870;0.793791;1.360532;
725.000000;0.363161;0.379903;0.423898;0.671893;0.801731;1.284473;
750.000000;0.348370;0.368650;0.405158;0.678836;0.817112;1.216917;
775.000000;0.335479;0.357230;0.390893;0.685879;0.818319;1.151206;
800.000000;0.324409;0.352778;0.377359;0.698883;0.835365;1.098293;
825.000000;0.314904;0.349452;0.366818;0.708249;0.866719;1.048351;
850.000000;0.306753;0.337062;0.358786;0.722613;0.891659;1.003559;
875.000000;0.299882;0.326463;0.354759;0.728864;0.841050;0.968012;
900.000000;0.295605;0.323588;0.353812;0.743717;0.799784;0.942092;
925.000000;0.296553;0.316260;0.354107;0.753675;0.792035;0.920451;
950.000000;0.311876;0.329675;0.351104;0.776324;0.801645;0.893143;
975.000000;0.346041;0.346041;0.354629;0.858657;0.858657;0.878948;

==> data_Energy_Nr2_000mW_new.txt <==
coverage;mean;EEAmean;GAMMAmean;eea;MEANeea;GAMMAeea
500.000000;0.655607;0.663698;0.660174;0.805807;0.869414;0.887123;
525.000000;0.600891;0.609872;0.613378;0.764279;0.827434;0.944628;
550.000000;0.554015;0.563016;0.570118;0.737391;0.822437;0.945405;
575.000000;0.513625;0.524590;0.530962;0.707535;0.777176;0.920661;
600.000000;0.478899;0.489858;0.498799;0.693367;0.773931;0.930646;
625.000000;0.448744;0.461855;0.471757;0.680426;0.774230;0.945487;
650.000000;0.422665;0.434727;0.447198;0.677302;0.780127;0.977268;
675.000000;0.400051;0.414301;0.427595;0.671911;0.789985;0.982968;
700.000000;0.380346;0.396685;0.411523;0.674870;0.803791;1.028956;
725.000000;0.363169;0.379912;0.398651;0.671893;0.781731;1.051293;
750.000000;0.348377;0.368660;0.386359;0.678836;0.817112;1.106906;
775.000000;0.335487;0.357239;0.377605;0.685879;0.818319;1.130967;
800.000000;0.324417;0.352788;0.363521;0.698883;0.855365;1.076527;
825.000000;0.314911;0.349462;0.359471;0.708249;0.856719;1.035052;
850.000000;0.306761;0.337072;0.351234;0.722613;0.891659;0.989442;
875.000000;0.299889;0.326472;0.346959;0.728864;0.841050;0.952311;
900.000000;0.295613;0.323597;0.345708;0.743717;0.799784;0.924832;
925.000000;0.296561;0.316269;0.345746;0.753675;0.792035;0.901484;
950.000000;0.311885;0.329685;0.342768;0.776324;0.801645;0.874495;
975.000000;0.346052;0.346052;0.346052;0.858657;0.858657;0.858657;

==> data_Energy_Nr2_050mW_new.txt <==
coverage;mean;EEAmean;GAMMAmean;eea;MEANeea;GAMMAeea
500.000000;0.730323;0.734257;0.741605;0.939568;1.020252;1.106192;
525.000000;0.674129;0.678465;0.675021;0.886304;0.971595;1.069042;
550.000000;0.625469;0.629886;0.628106;0.847971;0.934881;1.027465;
575.000000;0.583070;0.587147;0.591087;0.812537;0.890440;0.995242;
600.000000;0.546198;0.553015;0.556184;0.789406;0.872708;0.991291;
625.000000;0.513818;0.521786;0.526185;0.771078;0.859655;0.992518;
650.000000;0.485458;0.493416;0.500350;0.761854;0.867681;1.002809;
675.000000;0.460551;0.470445;0.477101;0.751158;0.851956;1.008873;
700.000000;0.438601;0.449884;0.458248;0.749662;0.871918;1.024698;
725.000000;0.419198;0.432087;0.442186;0.742370;0.844363;1.044581;
750.000000;0.402235;0.421475;0.427516;0.747513;0.870803;1.093458;
775.000000;0.387269;0.406388;0.416685;0.749706;0.882941;1.131887;
800.000000;0.374175;0.397371;0.405769;0.759554;0.897504;1.162381;
825.000000;0.362735;0.382323;0.396937;0.765793;0.911282;1.108776;
850.000000;0.352718;0.372976;0.389000;0.777278;0.925518;1.068842;
875.000000;0.343933;0.365107;0.382960;0.780182;0.919698;1.028008;
900.000000;0.337104;0.364406;0.379716;0.791974;0.874736;0.997517;
925.000000;0.335140;0.356147;0.370968;0.798571;0.863162;0.954731;
950.000000;0.346264;0.361807;0.373768;0.844594;0.869127;0.941094;
975.000000;0.375408;0.375408;0.375408;0.922253;0.922253;0.922253;


==> data_Energy_Nr3_000mW_corrected.txt <==
coverage;mean;EEAmean;GAMMAmean;eea;MEANeea;GAMMAeea
500.000000;0.694779;0.698672;-3.949076;0.781384;0.830424;-3.949076;
525.000000;0.635394;0.636952;-3.581928;0.732759;0.800285;-3.581928;
550.000000;0.583526;0.586404;-3.263699;0.685060;0.752774;-3.263699;
575.000000;0.538958;0.545277;-2.986069;0.644015;0.733219;-2.986069;
600.000000;0.500359;0.503070;-2.742414;0.620853;0.693854;-2.742414;
625.000000;0.467155;0.470013;-2.527409;0.595893;0.656399;-2.527409;
650.000000;0.438194;0.449272;-2.336731;0.582494;0.670511;-2.336731;
675.000000;0.412567;0.416012;-2.166845;0.559799;0.690866;-2.166845;
700.000000;0.389708;0.396624;-2.014835;0.548017;0.665087;-2.014835;
725.000000;0.369846;0.374461;-1.878276;0.539994;0.677731;-1.878276;
750.000000;0.352534;0.357446;-1.755145;0.527754;0.656983;-1.755145;
775.000000;0.337692;0.346596;-1.643736;0.522435;0.691262;-1.643736;
800.000000;0.324734;0.330334;-1.542608;0.523966;0.673773;-1.542608;
825.000000;0.312583;0.322523;-1.450533;0.528756;0.711808;-1.450533;
850.000000;0.302080;0.314760;-1.366462;0.541483;0.696463;-1.366462;
875.000000;0.293065;0.298880;-1.289494;0.526478;0.718404;-1.289494;
900.000000;0.285494;0.293391;-1.218851;0.528225;0.704940;-1.218851;
925.000000;0.279212;0.287794;-1.153857;0.543519;0.741882;-1.153857;
950.000000;0.273616;0.281000;-1.093927;0.556118;0.729130;-1.093927;
975.000000;0.269045;0.282234;-1.038547;0.567509;0.707848;-1.038547;
1000.000000;0.266124;0.297516;0.383798;0.578893;0.664954;0.909454;
1025.000000;0.263672;0.270212;0.378659;0.571052;0.642923;0.866724;
1050.000000;0.262234;0.291788;0.384174;0.565239;0.637332;0.889308;
1075.000000;0.263026;0.281855;0.379886;0.558471;0.624072;0.863015;
1100.000000;0.264789;0.282800;0.376173;0.552142;0.626523;0.846891;
1125.000000;0.264252;0.286168;0.372919;0.546883;0.609733;0.815584;
1150.000000;0.268467;0.285775;0.361876;0.558337;0.598067;0.780694;
1175.000000;0.274170;0.291601;0.367765;0.565404;0.587739;0.788190;
1200.000000;0.281456;0.293806;0.365806;0.581059;0.605241;0.781110;
1225.000000;0.291363;0.313418;0.378005;0.597150;0.604718;0.787879;
1250.000000;0.311062;0.317514;0.376380;0.615173;0.628611;0.782833;
1275.000000;0.319756;0.319756;0.381482;0.644289;0.644289;0.758069;
1300.000000;0.356271;0.356271;0.374391;0.699739;0.699739;0.737943;


==> data_Energy_Nr3_050mW_combined.txt <==
coverage;mean;EEAmean;GAMMAmean;eea;MEANeea;GAMMAeea
500.000000;0.773569;0.776889;0.797873;0.977900;1.012224;1.436698;
525.000000;0.712461;0.714940;0.739751;0.909149;0.979484;1.297598;
550.000000;0.659165;0.662557;0.666676;0.847682;0.887676;1.075682;
575.000000;0.612919;0.615171;0.615765;0.790610;0.837964;0.810558;
600.000000;0.572544;0.574387;0.577373;0.756613;0.851266;0.775839;
625.000000;0.536381;0.542513;0.545312;0.717636;0.785501;0.730376;
650.000000;0.504552;0.507616;0.515402;0.687023;0.757996;0.703538;
675.000000;0.476490;0.479101;0.488258;0.669447;0.759441;0.694012;
700.000000;0.451705;0.455012;0.465355;0.664783;0.741130;0.678456;
725.000000;0.429761;0.434971;0.444386;0.621739;0.772840;0.659661;
750.000000;0.410677;0.413782;0.425354;0.622714;0.762626;0.661079;
775.000000;0.393057;0.400569;0.415031;0.624823;0.788333;0.659768;
800.000000;0.377015;0.381986;0.396022;0.605144;0.782521;0.666413;
825.000000;0.363212;0.368422;0.401105;0.607794;0.731549;0.697135;
850.000000;0.351137;0.355504;0.392152;0.609337;0.810922;0.703896;
875.000000;0.340301;0.347486;0.376980;0.588589;0.779347;0.717752;
900.000000;0.331255;0.337671;0.367006;0.613112;0.778868;0.727153;
925.000000;0.322900;0.330859;0.368600;0.620994;0.810305;0.783321;
950.000000;0.315215;0.332799;0.364552;0.613548;0.745415;0.842741;
975.000000;0.309288;0.331591;0.358992;0.630329;0.735518;0.842320;
1000.000000;0.303995;0.335512;0.351710;0.618103;0.736553;0.854082;
1025.000000;0.299634;0.333153;0.350235;0.607661;0.715876;0.842726;
1050.000000;0.297509;0.332261;0.366191;0.607864;0.694008;0.836676;
1075.000000;0.296768;0.308057;0.362648;0.598515;0.668204;0.818385;
1100.000000;0.296071;0.314871;0.360158;0.591712;0.669702;0.804638;
1125.000000;0.295347;0.318699;0.381727;0.589722;0.659041;0.787065;
1150.000000;0.299083;0.319754;0.350029;0.602698;0.661817;0.778325;
1175.000000;0.303456;0.318035;0.348413;0.604224;0.655873;0.777675;
1200.000000;0.305312;0.323473;0.372212;0.622073;0.648553;0.784816;
1225.000000;0.321835;0.330474;0.372832;0.627334;0.647579;0.784724;
1250.000000;0.324921;0.354263;0.379229;0.667459;0.663103;0.793052;
1275.000000;0.350246;0.353033;0.384684;0.666070;0.705062;0.793569;

==> data_Energy_Nr4_050mW_combined.txt <==
coverage;mean;EEAmean;GAMMAmean;eea;MEANeea;GAMMAeea
500.000000;0.819424;0.825145;0.831127;1.032005;1.044933;1.038328;
525.000000;0.753696;0.758751;0.766089;0.956443;0.984611;0.994480;
550.000000;0.696942;0.699683;0.704382;0.893080;0.947924;0.947924;
575.000000;0.647456;0.653730;0.655996;0.825718;0.907009;0.900614;
600.000000;0.603542;0.612450;0.609669;0.775666;0.820716;0.882854;
625.000000;0.564973;0.569660;0.570955;0.734065;0.801428;0.828632;
650.000000;0.531203;0.541785;0.545131;0.706183;0.802567;0.818081;
675.000000;0.501431;0.507446;0.513249;0.686513;0.721755;0.781501;
700.000000;0.474394;0.481704;0.494161;0.677314;0.726024;0.754572;
725.000000;0.450157;0.455760;0.468046;0.641363;0.720740;0.703429;
750.000000;0.428539;0.432376;0.444555;0.635520;0.745383;0.687316;
775.000000;0.409740;0.417508;0.423380;0.626783;0.769636;0.660744;
800.000000;0.393694;0.408316;0.412196;0.593125;0.691402;0.659385;
825.000000;0.377731;0.392039;0.397633;0.588679;0.714001;0.648093;
850.000000;0.365276;0.372922;0.388652;0.598954;0.686523;0.657511;
875.000000;0.354007;0.377326;0.374563;0.596313;0.704658;0.668281;
900.000000;0.342638;0.362767;0.385441;0.606246;0.697051;0.655656;
925.000000;0.332532;0.343908;0.360840;0.603952;0.726342;0.646157;
950.000000;0.323808;0.346680;0.350024;0.591775;0.700135;0.665102;
975.000000;0.318005;0.336444;0.345064;0.591061;0.733516;0.702178;
1000.000000;0.310790;0.326077;0.373557;0.594920;0.733545;0.788146;
1025.000000;0.306845;0.343629;0.386352;0.605292;0.686288;0.845350;
1050.000000;0.303622;0.321484;0.376415;0.624008;0.699674;0.860657;
1075.000000;0.301817;0.352323;0.392925;0.624618;0.653508;0.840172;
1100.000000;0.301101;0.346381;0.346945;0.596549;0.691039;0.784440;
1125.000000;0.299456;0.341938;0.390318;0.601407;0.611714;0.749963;
1150.000000;0.303232;0.334141;0.418254;0.594275;0.639552;0.760643;
1175.000000;0.302600;0.332833;0.368264;0.589619;0.642551;0.783360;
1200.000000;0.306270;0.349943;0.393286;0.601870;0.607752;0.805427;
1225.000000;0.311015;0.342356;0.384877;0.616133;0.653791;0.788688;
1250.000000;0.327959;0.351545;0.403931;0.633219;0.627334;0.761041;
1275.000000;0.329187;0.346488;0.359826;0.634702;0.629250;0.750747;
1300.000000;0.338698;0.338698;0.362951;0.633016;0.633016;0.713279;
1325.000000;0.360762;0.360762;0.375697;0.656297;0.656297;0.707418;
1350.000000;0.383626;0.383626;0.383626;0.681800;0.681800;0.681800;

==> data_Gamma_cell_Nr2_000mW_new.txt <==
coverage;gammaMax;gammaMean;gammaEEA
500.000000;1.194672;0.967410;1.085688;
525.000000;1.466970;1.155977;1.311351;
550.000000;1.724885;1.247260;1.454943;
575.000000;1.936703;1.294281;1.553254;
600.000000;2.096236;1.343466;1.592676;
625.000000;2.228553;1.337806;1.645608;
650.000000;2.331023;1.307239;1.621427;
675.000000;2.416561;1.317580;1.695030;
700.000000;2.488792;1.273773;1.695901;
725.000000;2.558768;1.232420;1.799383;
750.000000;2.618576;1.195169;1.840577;
775.000000;2.680434;1.193100;1.877903;
800.000000;2.712867;1.167023;1.899321;
825.000000;2.713596;1.135498;1.954896;
850.000000;2.670265;1.190713;1.917766;
875.000000;2.653760;1.075481;1.953285;
900.000000;2.554889;1.081866;1.940073;
925.000000;2.476168;1.544711;1.924289;
950.000000;2.362184;2.033824;2.041455;
975.000000;2.268675;2.268675;2.268675;

==> data_Gamma_cell_Nr2_050mW_new.txt <==
coverage;gammaMax;gammaMean;gammaEEA
500.000000;-0.265471;-0.423847;-0.510580;
525.000000;0.357666;0.312227;0.154808;
550.000000;0.913191;0.737501;0.634978;
575.000000;1.344377;1.010751;1.022540;
600.000000;1.669404;1.141363;1.190174;
625.000000;1.914038;1.243038;1.339735;
650.000000;2.093390;1.260097;1.412906;
675.000000;2.230906;1.248144;1.464131;
700.000000;2.339955;1.260321;1.488469;
725.000000;2.434687;1.230376;1.639102;
750.000000;2.507899;1.195883;1.718090;
775.000000;2.576895;1.163293;1.775322;
800.000000;2.638590;1.162618;1.800989;
825.000000;2.671637;1.142146;1.802237;
850.000000;2.658920;1.116286;1.784645;
875.000000;2.656446;1.125505;1.866076;
900.000000;2.574380;1.084069;1.899705;
925.000000;2.504895;1.558461;1.892090;
950.000000;2.396811;2.066608;2.084900;
975.000000;2.305105;2.305105;2.305105;


==> data_Gamma_cell_Nr3_000mW.txt <==
coverage;gammaMax;gammaMean;gammaEEA
500.000000;0.166332;0.144528;0.114230;
525.000000;0.554106;0.500887;0.500353;
550.000000;0.916642;0.663320;0.767087;
575.000000;1.174204;0.747866;0.891433;
600.000000;1.352261;0.870090;1.070628;
625.000000;1.535971;1.108006;1.461641;
650.000000;1.713171;1.089987;1.333887;
675.000000;1.883595;1.194180;1.453617;
700.000000;2.052103;1.087744;1.359712;
725.000000;2.188325;1.010958;1.274705;
750.000000;2.278602;1.055591;1.345870;
775.000000;2.403259;1.175193;1.500368;
800.000000;2.485735;1.085543;1.737815;
825.000000;2.539352;0.960200;1.215708;
850.000000;2.568674;1.005265;1.525056;
875.000000;2.620302;0.915119;1.160700;
900.000000;2.698389;0.944922;1.461036;
925.000000;2.769772;0.832516;1.305177;
950.000000;2.796092;0.911860;1.140891;
975.000000;2.813828;0.819433;1.445972;
1000.000000;2.852216;0.731196;1.150208;
1025.000000;2.919808;0.708874;0.822628;
1050.000000;2.993275;0.728113;0.862214;
1075.000000;3.043259;0.842806;0.807485;
1100.000000;3.099092;0.962217;0.827362;
1125.000000;3.163307;0.870291;0.884621;
1150.000000;3.181514;0.775495;1.014124;
1175.000000;3.209184;0.728949;0.944873;
1200.000000;3.202278;0.997007;1.025654;
1225.000000;3.115920;0.982585;1.226046;
1250.000000;3.056605;1.206088;1.137330;
1275.000000;2.779954;1.484632;1.484632;
1300.000000;2.422741;1.994539;1.994539;

==> data_Gamma_cell_Nr3_050mW_combined.txt <==
coverage;gammaMax;gammaMean;gammaEEA
500.000000;-1.070679;-3.644564;-8.100218;
525.000000;-0.628058;-1.254367;-2.237810;
550.000000;-0.222013;-0.336480;-0.782714;
575.000000;0.418684;0.303574;0.264186;
600.000000;1.326304;0.668557;0.846552;
625.000000;1.876370;1.023746;1.193666;
650.000000;2.163211;1.019686;1.228436;
675.000000;2.382915;1.121367;1.302821;
700.000000;2.530886;1.000084;1.417858;
725.000000;2.575034;1.038696;1.416222;
750.000000;2.565674;1.204317;1.426220;
775.000000;2.518383;1.130131;1.535425;
800.000000;2.459532;1.081951;1.626569;
825.000000;2.492750;1.069215;1.561475;
850.000000;2.592434;0.919189;1.617132;
875.000000;2.668216;0.934736;1.452063;
900.000000;2.676992;0.974327;1.376336;
925.000000;2.739155;0.874884;1.291638;
950.000000;2.794472;0.886208;1.204871;
975.000000;2.814970;0.823410;1.106766;
1000.000000;2.842784;0.799043;0.891827;
1025.000000;2.869134;0.806871;0.899832;
1050.000000;2.898794;0.726057;0.834937;
1075.000000;2.894383;0.960329;0.880672;
1100.000000;2.891772;0.873437;0.883102;
1125.000000;2.851901;0.878212;0.872913;
1150.000000;2.760023;0.726979;0.934720;
1175.000000;2.797356;0.730028;0.934155;
1200.000000;2.737103;0.907998;0.872189;
1225.000000;2.610408;1.114492;0.876061;
1250.000000;2.493886;0.996126;1.068781;
1275.000000;2.379876;1.267522;1.160473;
1300.000000;1.774014;1.774014;1.774014;


==> data_Gamma_cell_Nr4_050mW_combined.txt <==
coverage;gammaMax;gammaMean;gammaEEA
500.000000;-1.689230;-6.611279;-15.867063;
525.000000;-0.966664;-2.827075;-8.030905;
550.000000;-0.477170;-1.191011;-2.978412;
575.000000;-0.218511;-0.585999;-1.066073;
600.000000;-0.065859;-0.077585;-0.224428;
625.000000;0.606193;0.224832;0.406193;
650.000000;1.592760;0.538121;0.510717;
675.000000;2.355881;0.641195;0.777473;
700.000000;2.756118;0.800460;1.247801;
725.000000;3.358901;1.015295;1.505388;
750.000000;3.507590;0.910691;1.453009;
775.000000;3.557055;0.987538;1.345116;
800.000000;3.661244;0.839940;1.616425;
825.000000;3.635491;1.039275;1.707007;
850.000000;3.626136;0.639939;1.812162;
875.000000;3.624675;0.551655;1.770645;
900.000000;3.526909;1.023560;1.579005;
925.000000;3.506356;0.658892;1.723596;
950.000000;3.574512;0.688295;1.694052;
975.000000;3.584128;0.776052;1.539934;
1000.000000;3.650703;0.876586;1.284557;
1025.000000;3.851778;0.524012;1.025194;
1050.000000;3.858814;0.755667;1.062198;
1075.000000;3.775189;0.570288;0.872963;
1100.000000;3.477667;1.114514;0.700271;
1125.000000;2.764019;0.878724;0.795231;
1150.000000;2.621143;0.585106;0.697177;
1175.000000;2.676465;0.941864;0.805209;
1200.000000;2.720919;0.676701;0.849670;
1225.000000;2.823655;0.978108;0.816274;
1250.000000;2.776763;0.702187;0.682559;
1275.000000;2.505454;0.881252;0.715135;
1300.000000;2.289486;0.774977;0.767081;
1325.000000;1.512137;0.929924;0.929924;
1350.000000;1.082065;1.082065;1.082065;


==> data_IR_800_100mW.txt <==
x;y;
800;0;
635;285;
585;250;
550;225;
525;200;
495;175;
465;145;
430;125;
405;100;
385;80;
370;60;
350;45;
335;25;
330;5;
330;-5;
335;-25;
350;-45;
370;-60;
385;-80;
405;-100;
430;-125;
465;-145;
495;-175;
525;-200;
550;-225;
585;-250;
635;-285;
800;0;

==> data_IR_800_60mW.txt <==
x;y;yy;
670;230;-230;
635;220;-220;
595;200;-200;
560;175;-175;
525;140;-140;
490;115;-115;
455;80;-80;
435;50;-50;
415;15;-15;
415;0;0;

==> data_IR_800_80mW.txt <==
x;y;yy;
655;250;-250;
610;230;-230;
570;210;-210;
530;180;-180;
495;150;-150;
460;115;-115;
435;85;-85;
405;35;-35;
400;5;-5;
400;0;0;


==> data_REA_figure_000mW_05.txt <==
xuser;yuser;yuser2;
-467.589744;-10.000000;10.000000;
-467.589744;10.000000;-10.000000;
-466.344294;25.000000;-25.000000;
-465.058366;40.000000;-40.000000;
-463.647399;50.000000;-50.000000;
-463.714888;65.000000;-65.000000;
-461.710526;80.000000;-80.000000;
-459.911717;90.000000;-90.000000;
-460.000000;97.053191;-97.053191;
-460.230991;105.000000;-105.000000;
-456.770026;115.000000;-115.000000;
-454.668246;125.000000;-125.000000;
-455.066138;135.000000;-135.000000;
-450.000000;144.335664;-144.335664;
-449.789688;155.000000;-155.000000;
-445.000000;168.170029;-168.170029;
-443.453909;180.000000;-180.000000;
-439.902913;190.000000;-190.000000;
-436.158416;205.000000;-205.000000;
-432.089655;215.000000;-215.000000;
-428.255426;225.000000;-225.000000;
-424.018847;235.000000;-235.000000;
-420.000000;248.397683;-248.397683;
-415.000000;258.743169;-258.743169;
-411.281909;270.000000;-270.000000;
-406.030303;280.000000;-280.000000;
-401.094840;290.000000;-290.000000;
-396.772575;300.000000;-300.000000;
-393.563123;310.000000;-310.000000;
-385.348584;320.000000;-320.000000;
-380.000000;330.000000;-330.000000;
-375.000000;338.559322;-338.559322;
-370.000000;347.405063;-347.405063;
-365.000000;358.398058;-358.398058;
-360.000000;366.654135;-366.654135;
-352.606952;375.000000;-375.000000;
-348.185012;385.000000;-385.000000;
-340.412587;395.000000;-395.000000;
-333.825449;400.000000;-400.000000;
-326.992188;410.000000;-410.000000;
-320.000000;419.923077;-419.923077;
-315.000000;425.101351;-425.101351;
-307.222222;435.000000;-435.000000;
-300.000000;444.064417;-444.064417;
-294.325203;450.000000;-450.000000;
-285.000000;459.089616;-459.089616;
-279.315642;465.000000;-465.000000;
-280.000000;470.061453;-470.061453;
-269.218289;475.000000;-475.000000;
-260.342679;485.000000;-485.000000;
-254.393305;490.000000;-490.000000;
-246.286192;500.000000;-500.000000;
-239.774775;505.000000;-505.000000;
-230.000000;511.991071;-511.991071;
-221.969365;520.000000;-520.000000;
-213.065903;525.000000;-525.000000;
-205.000000;532.428088;-532.428088;
-195.000000;537.025463;-537.025463;
-186.176471;545.000000;-545.000000;
-180.000000;550.491329;-550.491329;
-170.000000;558.201507;-558.201507;
-160.000000;564.008621;-564.008621;
-150.000000;569.184549;-569.184549;
-142.170819;575.000000;-575.000000;
-131.531915;580.000000;-580.000000;
-122.354369;585.000000;-585.000000;
-113.739968;590.000000;-590.000000;
-103.491879;595.000000;-595.000000;
-91.061151;600.000000;-600.000000;
-81.837709;605.000000;-605.000000;
-75.000000;610.000000;-610.000000;
-68.658192;610.000000;-610.000000;
-60.000000;615.963612;-615.963612;
-45.000000;619.923372;-619.923372;
-35.781250;625.000000;-625.000000;
-25.000000;626.195159;-626.195159;
-15.000000;631.770557;-631.770557;
-3.587571;635.000000;-635.000000;
10.000000;637.774123;-637.774123;
20.000000;640.826873;-640.826873;
30.000000;645.661578;-645.661578;
45.000000;647.393768;-647.393768;
60.000000;648.978328;-648.978328;
70.000000;653.565489;-653.565489;
85.000000;654.776657;-654.776657;
95.000000;656.844584;-656.844584;
110.000000;659.069264;-659.069264;
125.000000;659.449225;-659.449225;
130.526316;660.000000;-660.000000;
140.000000;660.665266;-660.665266;
155.000000;662.560521;-662.560521;
170.000000;662.899787;-662.899787;
185.000000;662.686424;-662.686424;
200.000000;662.121471;-662.121471;
214.505300;660.000000;-660.000000;
220.000000;661.645866;-661.645866;
231.200980;660.000000;-660.000000;
245.000000;659.888476;-659.888476;
260.000000;657.107623;-657.107623;
271.937500;655.000000;-655.000000;
285.000000;653.425633;-653.425633;
300.000000;650.591518;-650.591518;
310.000000;648.348910;-648.348910;
325.000000;647.886248;-647.886248;
335.000000;642.991071;-642.991071;
350.000000;641.520572;-641.520572;
360.000000;635.743440;-635.743440;
370.000000;633.796296;-633.796296;
377.047244;635.000000;-635.000000;
385.000000;628.788396;-628.788396;
395.000000;624.344491;-624.344491;
405.000000;618.732673;-618.732673;
415.804020;615.000000;-615.000000;
425.000000;609.388186;-609.388186;
439.472727;605.000000;-605.000000;
448.414634;600.000000;-600.000000;
455.049897;595.000000;-595.000000;
460.138457;585.000000;-585.000000;
465.199508;575.000000;-575.000000;
470.356267;565.000000;-565.000000;
475.396118;555.000000;-555.000000;
485.000000;545.394082;-545.394082;
490.000000;535.466086;-535.466086;
495.000000;525.517946;-525.517946;
500.000000;515.582414;-515.582414;
505.553658;510.000000;-510.000000;
510.563285;500.000000;-500.000000;
515.566433;490.000000;-490.000000;
520.555714;480.000000;-480.000000;
525.567376;470.000000;-470.000000;
530.569261;460.000000;-460.000000;
540.000000;450.420239;-450.420239;
545.000000;440.353678;-440.353678;
550.000000;430.294206;-430.294206;
555.000000;420.191013;-420.191013;
560.112606;415.000000;-415.000000;
560.000000;402.383562;-402.383562;
553.996674;395.000000;-395.000000;
549.610656;385.000000;-385.000000;
550.000000;379.872945;-379.872945;
540.000000;371.498195;-371.498195;
532.903226;365.000000;-365.000000;
525.000000;359.725275;-359.725275;
516.604585;355.000000;-355.000000;
515.000000;352.543860;-352.543860;
510.911765;345.000000;-345.000000;
507.738516;335.000000;-335.000000;
500.000000;326.473404;-326.473404;
494.162011;320.000000;-320.000000;
488.989145;310.000000;-310.000000;
485.000000;298.330224;-298.330224;
480.550133;285.000000;-285.000000;
475.532129;275.000000;-275.000000;
472.453646;265.000000;-265.000000;
466.381579;255.000000;-255.000000;
461.875769;245.000000;-245.000000;
457.242366;235.000000;-235.000000;
454.492084;225.000000;-225.000000;
450.000000;210.870098;-210.870098;
445.000000;200.709939;-200.709939;
439.027002;195.000000;-195.000000;
440.000000;187.727273;-187.727273;
435.885798;175.000000;-175.000000;
430.982420;165.000000;-165.000000;
428.067485;155.000000;-155.000000;
424.209891;145.000000;-145.000000;
420.817717;130.000000;-130.000000;
417.927152;120.000000;-120.000000;
413.481997;110.000000;-110.000000;
408.828491;100.000000;-100.000000;
406.422495;85.000000;-85.000000;
405.000000;75.775510;-75.775510;
404.083439;70.000000;-70.000000;
400.000000;64.452555;-64.452555;
400.000000;53.969072;-53.969072;
397.617541;40.000000;-40.000000;
397.171968;25.000000;-25.000000;
395.000000;10.977011;-10.977011;
395.000000;-10.977011;10.977011;


==> data_REA_figure_000mW_05model.txt <==
xuser;yuser;yuser2;
-451.577680;-10.000000;10.000000;
-451.577680;10.000000;-10.000000;
-451.425470;25.000000;-25.000000;
-450.905195;40.000000;-40.000000;
-450.106657;55.000000;-55.000000;
-449.125906;65.000000;-65.000000;
-447.795804;80.000000;-80.000000;
-445.646881;95.000000;-95.000000;
-444.451336;105.000000;-105.000000;
-441.803018;120.000000;-120.000000;
-439.737093;130.000000;-130.000000;
-436.623006;145.000000;-145.000000;
-434.118832;155.000000;-155.000000;
-430.933920;170.000000;-170.000000;
-427.983163;180.000000;-180.000000;
-425.000000;190.935339;-190.935339;
-421.155140;205.000000;-205.000000;
-417.556937;215.000000;-215.000000;
-413.868750;225.000000;-225.000000;
-410.000000;235.554757;-235.554757;
-405.000000;248.375595;-248.375595;
-400.000094;260.000000;-260.000000;
-395.838247;270.000000;-270.000000;
-390.901461;280.000000;-280.000000;
-386.868919;290.000000;-290.000000;
-381.487907;300.000000;-300.000000;
-376.815193;310.000000;-310.000000;
-370.960123;320.000000;-320.000000;
-366.281662;330.000000;-330.000000;
-360.000000;339.899110;-339.899110;
-355.000000;349.902125;-349.902125;
-350.000000;357.216545;-357.216545;
-345.000000;365.651847;-365.651847;
-338.163361;375.000000;-375.000000;
-331.526587;385.000000;-385.000000;
-325.000000;393.267412;-393.267412;
-320.000000;400.381491;-400.381491;
-311.877076;410.000000;-410.000000;
-305.000000;419.011708;-419.011708;
-299.576817;425.000000;-425.000000;
-291.262183;435.000000;-435.000000;
-285.000000;441.449655;-441.449655;
-277.512887;450.000000;-450.000000;
-270.000000;457.228241;-457.228241;
-263.006443;465.000000;-465.000000;
-255.000000;472.196872;-472.196872;
-246.943273;480.000000;-480.000000;
-240.000000;485.819790;-485.819790;
-231.116427;495.000000;-495.000000;
-224.729244;500.000000;-500.000000;
-215.000000;507.897972;-507.897972;
-205.760249;515.000000;-515.000000;
-198.906046;520.000000;-520.000000;
-190.000000;526.756082;-526.756082;
-180.146618;535.000000;-535.000000;
-172.115885;540.000000;-540.000000;
-164.258007;545.000000;-545.000000;
-155.000000;551.893114;-551.893114;
-145.000000;557.953499;-557.953499;
-135.000000;563.618294;-563.618294;
-125.000000;569.450338;-569.450338;
-115.000000;574.361880;-574.361880;
-105.000000;579.785503;-579.785503;
-95.000000;584.172480;-584.172480;
-85.000000;589.006377;-589.006377;
-75.000000;593.091973;-593.091973;
-65.000000;597.683037;-597.683037;
-55.000000;601.156517;-601.156517;
-45.000000;605.792780;-605.792780;
-31.071528;610.000000;-610.000000;
-20.000000;614.459731;-614.459731;
-10.000000;617.021457;-617.021457;
0.000000;621.249105;-621.249105;
13.993900;625.000000;-625.000000;
25.000000;627.289872;-627.289872;
37.914749;630.000000;-630.000000;
50.000000;632.125001;-632.125001;
65.000000;634.858412;-634.858412;
75.000000;635.756867;-635.756867;
90.000000;637.782123;-637.782123;
105.000000;639.406970;-639.406970;
120.000000;639.921379;-639.921379;
130.000000;641.095321;-641.095321;
145.000000;641.412271;-641.412271;
160.000000;641.717439;-641.717439;
175.000000;642.527964;-642.527964;
190.000000;641.981429;-641.981429;
205.000000;641.259970;-641.259970;
220.000000;641.276030;-641.276030;
230.000000;639.873212;-639.873212;
245.000000;638.136465;-638.136465;
260.000000;636.361413;-636.361413;
270.000000;634.170354;-634.170354;
285.000000;631.681638;-631.681638;
295.000000;628.961283;-628.961283;
310.000000;626.564232;-626.564232;
320.000000;623.307178;-623.307178;
333.080867;620.000000;-620.000000;
345.000000;618.568605;-618.568605;
355.000000;614.549769;-614.549769;
370.000000;610.332646;-610.332646;
380.000000;605.666275;-605.666275;
390.000000;602.659713;-602.659713;
400.000000;597.422829;-597.422829;
410.000000;593.941378;-593.941378;
420.000000;588.066827;-588.066827;
430.000000;582.700761;-582.700761;
440.000000;576.863416;-576.863416;
449.649249;570.000000;-570.000000;
459.703662;565.000000;-565.000000;
465.990099;560.000000;-560.000000;
475.018501;555.000000;-555.000000;
485.000000;545.038020;-545.038020;
490.000000;535.123422;-535.123422;
495.000000;525.195716;-525.195716;
500.000000;515.255440;-515.255440;
505.240120;510.000000;-510.000000;
510.281360;500.000000;-500.000000;
515.310617;490.000000;-490.000000;
520.327958;480.000000;-480.000000;
525.333313;470.000000;-470.000000;
530.326465;460.000000;-460.000000;
540.000000;450.212607;-450.212607;
545.000000;440.176518;-440.176518;
550.000000;430.125892;-430.125892;
555.000000;420.059667;-420.059667;
553.443759;415.000000;-415.000000;
553.781100;400.000000;-400.000000;
547.951104;390.000000;-390.000000;
543.725677;380.000000;-380.000000;
535.000000;370.987960;-370.987960;
530.000000;362.665635;-362.665635;
522.355566;355.000000;-355.000000;
515.000000;347.710975;-347.710975;
510.000000;336.508878;-336.508878;
505.723047;325.000000;-325.000000;
500.000000;319.958025;-319.958025;
491.782172;310.000000;-310.000000;
488.642798;300.000000;-300.000000;
485.000000;289.011117;-289.011117;
480.000000;276.080566;-276.080566;
475.000000;265.141996;-265.141996;
471.935691;255.000000;-255.000000;
465.000000;245.901868;-245.901868;
460.677800;235.000000;-235.000000;
456.124017;225.000000;-225.000000;
453.435425;215.000000;-215.000000;
449.059349;205.000000;-205.000000;
444.283090;195.000000;-195.000000;
438.876952;185.000000;-185.000000;
435.000000;172.978895;-172.978895;
430.000000;162.516195;-162.516195;
426.639641;150.000000;-150.000000;
422.826886;140.000000;-140.000000;
420.000000;127.119630;-127.119630;
417.172254;115.000000;-115.000000;
411.553738;105.000000;-105.000000;
409.594557;95.000000;-95.000000;
405.043541;80.000000;-80.000000;
403.940855;70.000000;-70.000000;
401.104306;55.000000;-55.000000;
398.647956;45.000000;-45.000000;
397.325158;30.000000;-30.000000;
395.667284;15.000000;-15.000000;


==> data_REA_figure_000mW_07.txt <==
xuser;yuser;yuser2;
-380.658307;-10.000000;10.000000;
-380.658307;10.000000;-10.000000;
-380.932611;25.000000;-25.000000;
-380.000000;39.298780;-39.298780;
-380.417582;45.000000;-45.000000;
-380.000000;54.973262;-54.973262;
-379.233937;60.000000;-60.000000;
-377.044160;75.000000;-75.000000;
-375.000000;88.471074;-88.471074;
-373.524590;100.000000;-100.000000;
-370.000000;112.749077;-112.749077;
-368.934871;125.000000;-125.000000;
-366.014760;140.000000;-140.000000;
-360.962567;150.000000;-150.000000;
-359.762181;160.000000;-160.000000;
-356.248186;175.000000;-175.000000;
-352.520661;185.000000;-185.000000;
-348.528073;195.000000;-195.000000;
-344.359206;205.000000;-205.000000;
-340.245098;220.000000;-220.000000;
-335.000000;229.910180;-229.910180;
-330.000000;239.841499;-239.841499;
-326.103380;250.000000;-250.000000;
-322.254438;260.000000;-260.000000;
-317.932331;270.000000;-270.000000;
-310.519348;280.000000;-280.000000;
-305.411765;290.000000;-290.000000;
-300.000000;299.733096;-299.733096;
-295.000000;307.689189;-307.689189;
-290.000000;317.771739;-317.771739;
-285.000000;326.277473;-326.277473;
-278.493827;335.000000;-335.000000;
-270.644737;345.000000;-345.000000;
-265.000000;351.943320;-351.943320;
-259.503311;360.000000;-360.000000;
-251.496350;370.000000;-370.000000;
-245.000000;377.528902;-377.528902;
-238.448276;385.000000;-385.000000;
-231.152913;395.000000;-395.000000;
-223.801230;400.000000;-400.000000;
-215.593023;410.000000;-410.000000;
-210.000000;416.344538;-416.344538;
-200.000000;423.157350;-423.157350;
-192.551282;430.000000;-430.000000;
-185.000000;438.105263;-438.105263;
-176.876751;445.000000;-445.000000;
-170.000000;451.521382;-451.521382;
-160.000000;457.331731;-457.331731;
-150.826087;465.000000;-465.000000;
-145.000000;470.863636;-470.863636;
-135.000000;475.675105;-475.675105;
-125.000000;483.869347;-483.869347;
-115.000000;489.471459;-489.471459;
-108.874644;495.000000;-495.000000;
-98.794326;500.000000;-500.000000;
-90.000000;505.786082;-505.786082;
-78.824228;510.000000;-510.000000;
-70.000000;515.411392;-515.411392;
-60.000000;520.839506;-520.839506;
-48.253968;525.000000;-525.000000;
-35.000000;529.370229;-529.370229;
-27.111913;535.000000;-535.000000;
-15.000000;539.834071;-539.834071;
-5.000000;542.813765;-542.813765;
6.040146;545.000000;-545.000000;
16.571429;550.000000;-550.000000;
30.000000;553.770325;-553.770325;
40.000000;555.356490;-555.356490;
55.000000;558.840726;-558.840726;
65.000000;560.151515;-560.151515;
80.000000;564.131535;-564.131535;
90.000000;565.010204;-565.010204;
105.000000;567.373853;-567.373853;
120.000000;568.490566;-568.490566;
132.202381;570.000000;-570.000000;
140.000000;568.854167;-568.854167;
155.000000;568.862745;-568.862745;
170.000000;568.304843;-568.304843;
185.000000;569.220890;-569.220890;
200.000000;566.654804;-566.654804;
210.000000;563.724928;-563.724928;
225.000000;561.808511;-561.808511;
232.105263;560.000000;-560.000000;
240.000000;558.461538;-558.461538;
255.000000;555.426696;-555.426696;
265.000000;553.315900;-553.315900;
275.000000;549.217311;-549.217311;
288.872549;545.000000;-545.000000;
300.000000;540.861386;-540.861386;
310.000000;539.273021;-539.273021;
320.000000;533.800738;-533.800738;
330.000000;525.134615;-525.134615;
339.726027;525.000000;-525.000000;
341.705336;520.000000;-520.000000;
350.000000;514.978632;-514.978632;
359.541485;505.000000;-505.000000;
365.639731;500.000000;-500.000000;
373.550228;490.000000;-490.000000;
380.000000;482.542694;-482.542694;
385.000000;473.924051;-473.924051;
393.277870;465.000000;-465.000000;
395.314570;455.000000;-455.000000;
401.338200;445.000000;-445.000000;
399.340102;435.000000;-435.000000;
402.854195;425.000000;-425.000000;
400.000000;417.578947;-417.578947;
400.000000;405.827338;-405.827338;
400.000000;397.977099;-397.977099;
399.590909;390.000000;-390.000000;
403.063725;380.000000;-380.000000;
400.000000;368.706897;-368.706897;
400.533981;360.000000;-360.000000;
398.588957;350.000000;-350.000000;
400.000000;344.070796;-344.070796;
398.532110;330.000000;-330.000000;
400.907514;320.000000;-320.000000;
395.000000;320.875350;-320.875350;
396.818742;315.000000;-315.000000;
393.658872;305.000000;-305.000000;
390.000000;294.381443;-294.381443;
385.925926;280.000000;-280.000000;
386.510695;265.000000;-265.000000;
385.000000;254.473684;-254.473684;
385.264128;245.000000;-245.000000;
380.000000;236.426282;-236.426282;
374.288703;230.000000;-230.000000;
372.915531;215.000000;-215.000000;
367.697479;205.000000;-205.000000;
366.669550;190.000000;-190.000000;
363.307494;180.000000;-180.000000;
362.736742;165.000000;-165.000000;
357.950928;155.000000;-155.000000;
355.179969;140.000000;-140.000000;
350.000000;130.718954;-130.718954;
350.252525;125.000000;-125.000000;
346.006565;115.000000;-115.000000;
341.732283;105.000000;-105.000000;
340.000000;98.467153;-98.467153;
340.000000;87.333333;-87.333333;
335.313589;75.000000;-75.000000;
334.855072;65.000000;-65.000000;
330.780969;50.000000;-50.000000;
329.652542;40.000000;-40.000000;
328.194981;25.000000;-25.000000;
325.712230;10.000000;-10.000000;
325.712230;-10.000000;10.000000;


==> data_REA_figure_000mW_07model.txt <==
xuser;yuser;yuser2;
-370.000000;-7.306370;7.306370;
-370.000000;7.306370;-7.306370;
-370.078048;15.000000;-15.000000;
-369.704515;25.000000;-25.000000;
-369.024702;40.000000;-40.000000;
-368.001629;55.000000;-55.000000;
-366.254133;70.000000;-70.000000;
-365.000000;81.577042;-81.577042;
-363.153095;95.000000;-95.000000;
-360.263455;110.000000;-110.000000;
-358.192350;120.000000;-120.000000;
-355.000000;134.157940;-134.157940;
-352.139294;145.000000;-145.000000;
-350.000000;155.151676;-155.151676;
-345.322308;170.000000;-170.000000;
-342.292618;180.000000;-180.000000;
-338.844689;190.000000;-190.000000;
-335.000000;201.514660;-201.514660;
-330.000000;214.527926;-214.527926;
-325.359252;225.000000;-225.000000;
-321.245612;235.000000;-235.000000;
-316.315238;245.000000;-245.000000;
-311.626248;255.000000;-255.000000;
-306.171708;265.000000;-265.000000;
-301.465774;275.000000;-275.000000;
-296.317195;285.000000;-285.000000;
-290.033892;295.000000;-295.000000;
-285.000000;304.362108;-304.362108;
-280.000000;311.907791;-311.907791;
-275.000000;321.035106;-321.035106;
-268.357074;330.000000;-330.000000;
-261.507414;340.000000;-340.000000;
-255.000000;348.053366;-348.053366;
-250.000000;355.133227;-355.133227;
-241.381480;365.000000;-365.000000;
-235.000000;372.845818;-372.845818;
-228.229058;380.000000;-380.000000;
-220.000000;389.368820;-389.368820;
-214.225794;395.000000;-395.000000;
-205.000000;404.637690;-404.637690;
-199.038459;410.000000;-410.000000;
-190.000000;418.785258;-418.785258;
-182.504491;425.000000;-425.000000;
-175.000000;432.114844;-432.114844;
-165.550438;440.000000;-440.000000;
-158.842054;445.000000;-445.000000;
-150.000000;451.922917;-451.922917;
-140.000000;459.759974;-459.759974;
-132.520119;465.000000;-465.000000;
-125.000000;470.104447;-470.104447;
-115.000000;476.225672;-476.225672;
-105.000000;482.491898;-482.491898;
-95.000000;489.274395;-489.274395;
-85.000000;494.571946;-494.571946;
-77.147408;500.000000;-500.000000;
-66.191709;505.000000;-505.000000;
-56.455422;510.000000;-510.000000;
-45.000000;514.610799;-514.610799;
-35.000000;519.191768;-519.191768;
-25.000000;522.696973;-522.696973;
-15.000000;526.806551;-526.806551;
-4.672420;530.000000;-530.000000;
10.000000;534.815832;-534.815832;
20.000000;537.730890;-537.730890;
30.000000;540.366283;-540.366283;
45.000000;544.609920;-544.609920;
55.000000;546.283579;-546.283579;
70.000000;549.738406;-549.738406;
80.000000;551.344066;-551.344066;
95.000000;553.986873;-553.986873;
105.000000;555.511467;-555.511467;
120.000000;555.988128;-555.988128;
135.000000;556.915293;-556.915293;
150.000000;556.683819;-556.683819;
165.000000;556.267258;-556.267258;
180.000000;555.690107;-555.690107;
190.000000;554.260761;-554.260761;
205.000000;552.770727;-552.770727;
217.873510;550.000000;-550.000000;
230.000000;548.202574;-548.202574;
241.122409;545.000000;-545.000000;
255.000000;541.802349;-541.802349;
265.000000;538.077095;-538.077095;
279.771451;535.000000;-535.000000;
290.000000;530.260737;-530.260737;
300.000000;525.255629;-525.255629;
310.000000;522.196150;-522.196150;
320.000000;516.096020;-516.096020;
329.033348;510.000000;-510.000000;
335.000000;510.951581;-510.951581;
343.008900;505.000000;-505.000000;
350.000000;499.343978;-499.343978;
360.000000;490.373172;-490.373172;
365.422586;485.000000;-485.000000;
374.521670;475.000000;-475.000000;
380.000000;468.249541;-468.249541;
386.081827;460.000000;-460.000000;
392.598422;450.000000;-450.000000;
390.000000;443.187356;-443.187356;
395.000000;433.716752;-433.716752;
397.269740;420.000000;-420.000000;
401.129151;410.000000;-410.000000;
399.337306;400.000000;-400.000000;
400.000000;391.117687;-391.117687;
401.091223;385.000000;-385.000000;
402.108351;370.000000;-370.000000;
402.548761;355.000000;-355.000000;
400.284145;340.000000;-340.000000;
400.000000;325.461940;-325.461940;
400.450030;320.000000;-320.000000;
395.000000;310.428628;-310.428628;
395.215352;305.000000;-305.000000;
392.833572;295.000000;-295.000000;
390.000000;289.643877;-289.643877;
388.685150;280.000000;-280.000000;
387.784475;265.000000;-265.000000;
385.000000;251.027830;-251.027830;
383.190860;240.000000;-240.000000;
377.770224;230.000000;-230.000000;
373.987066;220.000000;-220.000000;
370.000000;206.770105;-206.770105;
367.484214;195.000000;-195.000000;
365.000000;183.703738;-183.703738;
361.890523;170.000000;-170.000000;
360.000000;159.621326;-159.621326;
356.617527;145.000000;-145.000000;
354.605116;135.000000;-135.000000;
350.000000;123.420368;-123.420368;
345.476451;110.000000;-110.000000;
341.312719;100.000000;-100.000000;
339.477059;90.000000;-90.000000;
335.581615;75.000000;-75.000000;
334.059265;65.000000;-65.000000;
330.390317;50.000000;-50.000000;
329.709327;40.000000;-40.000000;
326.929013;25.000000;-25.000000;
325.043340;10.000000;-10.000000;
325.043340;-10.000000;10.000000;

==> data_REA_figure_000mW_09.txt <==
xuser;yuser;yuser2;
-253.591065;-10.000000;10.000000;
-253.591065;10.000000;-10.000000;
-253.494898;25.000000;-25.000000;
-250.000000;36.625000;-36.625000;
-250.874439;45.000000;-45.000000;
-250.000000;55.522876;-55.522876;
-251.284047;65.000000;-65.000000;
-247.634615;75.000000;-75.000000;
-245.000000;85.000000;-85.000000;
-245.000000;92.400000;-92.400000;
-245.000000;104.227053;-104.227053;
-240.730769;110.000000;-110.000000;
-239.414414;120.000000;-120.000000;
-234.338028;130.000000;-130.000000;
-229.466292;140.000000;-140.000000;
-230.000000;148.008475;-148.008475;
-225.500000;160.000000;-160.000000;
-222.031802;170.000000;-170.000000;
-220.000000;179.310345;-179.310345;
-215.990099;185.000000;-185.000000;
-210.399306;195.000000;-195.000000;
-207.851852;205.000000;-205.000000;
-200.732759;215.000000;-215.000000;
-195.266160;225.000000;-225.000000;
-190.000000;232.285714;-232.285714;
-185.000000;240.039370;-240.039370;
-179.288462;250.000000;-250.000000;
-175.000000;260.079872;-260.079872;
-165.410448;270.000000;-270.000000;
-160.000000;277.516129;-277.516129;
-155.000000;280.357143;-280.357143;
-152.740525;290.000000;-290.000000;
-145.000000;298.478261;-298.478261;
-138.823529;305.000000;-305.000000;
-130.896057;315.000000;-315.000000;
-122.148148;320.000000;-320.000000;
-115.000000;327.675277;-327.675277;
-106.117021;335.000000;-335.000000;
-95.217391;340.000000;-340.000000;
-88.839286;345.000000;-345.000000;
-83.492063;350.000000;-350.000000;
-75.000000;354.360465;-354.360465;
-69.055118;360.000000;-360.000000;
-57.531381;365.000000;-365.000000;
-50.000000;370.509091;-370.509091;
-40.000000;376.452830;-376.452830;
-28.369565;380.000000;-380.000000;
-17.625000;385.000000;-385.000000;
-10.000000;392.000000;-392.000000;
5.000000;393.295082;-393.295082;
15.000000;396.047009;-396.047009;
25.000000;400.620155;-400.620155;
30.673077;400.000000;-400.000000;
45.000000;402.563291;-402.563291;
55.000000;405.789474;-405.789474;
70.000000;406.618257;-406.618257;
80.000000;411.103448;-411.103448;
86.666667;410.000000;-410.000000;
95.000000;409.013841;-409.013841;
110.000000;408.819876;-408.819876;
118.888889;400.000000;-400.000000;
125.000000;404.162011;-404.162011;
135.000000;398.464912;-398.464912;
145.000000;391.481481;-391.481481;
155.000000;389.197531;-389.197531;
163.663793;380.000000;-380.000000;
171.258503;375.000000;-375.000000;
182.474227;370.000000;-370.000000;
185.000000;359.566667;-359.566667;
195.000000;350.572519;-350.572519;
200.851064;345.000000;-345.000000;
205.000000;339.346154;-339.346154;
205.589888;330.000000;-330.000000;
202.147651;320.000000;-320.000000;
209.795455;310.000000;-310.000000;
211.406250;305.000000;-305.000000;
215.000000;300.179641;-300.179641;
219.020408;295.000000;-295.000000;
219.518519;280.000000;-280.000000;
220.000000;270.930233;-270.930233;
225.000000;265.042373;-265.042373;
220.000000;261.828358;-261.828358;
223.517964;255.000000;-255.000000;
221.809524;240.000000;-240.000000;
225.448718;230.000000;-230.000000;
225.000000;215.000000;-215.000000;
225.000000;206.041667;-206.041667;
220.000000;200.535714;-200.535714;
225.000000;197.810811;-197.810811;
220.000000;192.391304;-192.391304;
222.463054;185.000000;-185.000000;
219.309211;175.000000;-175.000000;
214.736842;165.000000;-165.000000;
210.000000;156.730769;-156.730769;
205.052083;150.000000;-150.000000;
200.000000;140.914634;-140.914634;
199.000000;130.000000;-130.000000;
195.951613;115.000000;-115.000000;
195.000000;104.855491;-104.855491;
188.382838;95.000000;-95.000000;
183.423423;85.000000;-85.000000;
180.000000;72.056075;-72.056075;
178.817204;60.000000;-60.000000;
180.196078;50.000000;-50.000000;
175.000000;41.641791;-41.641791;
170.000000;30.102041;-30.102041;
172.875000;25.000000;-25.000000;
168.437500;15.000000;-15.000000;
174.930233;50.000000;-50.000000;
175.000000;50.102740;-50.102740;

==> data_REA_figure_000mW_09model.txt <==
xuser;yuser;yuser2;
-246.767739;-10.000000;10.000000;
-246.767739;10.000000;-10.000000;
-246.076829;25.000000;-25.000000;
-245.386698;40.000000;-40.000000;
-244.985998;50.000000;-50.000000;
-243.635411;65.000000;-65.000000;
-240.723363;80.000000;-80.000000;
-239.419712;90.000000;-90.000000;
-235.734025;105.000000;-105.000000;
-232.688901;115.000000;-115.000000;
-230.000000;125.304008;-125.304008;
-226.565737;140.000000;-140.000000;
-222.458548;150.000000;-150.000000;
-219.082760;160.000000;-160.000000;
-215.000000;172.862543;-172.862543;
-210.000000;182.454831;-182.454831;
-205.000000;193.316005;-193.316005;
-200.000000;203.353197;-203.353197;
-195.000000;211.961330;-211.961330;
-190.000000;221.346049;-221.346049;
-183.716604;230.000000;-230.000000;
-178.940567;240.000000;-240.000000;
-170.727977;250.000000;-250.000000;
-165.000000;259.469394;-259.469394;
-159.943059;265.000000;-265.000000;
-154.208203;275.000000;-275.000000;
-148.511357;285.000000;-285.000000;
-140.000000;292.844302;-292.844302;
-134.648913;300.000000;-300.000000;
-125.245397;310.000000;-310.000000;
-118.887301;315.000000;-315.000000;
-110.000000;322.297938;-322.297938;
-100.066593;330.000000;-330.000000;
-95.000000;335.501501;-335.501501;
-85.000000;341.416083;-341.416083;
-75.000000;349.150487;-349.150487;
-65.000000;354.113721;-354.113721;
-57.113561;360.000000;-360.000000;
-45.022791;365.000000;-365.000000;
-39.018919;370.000000;-370.000000;
-25.000000;374.663511;-374.663511;
-15.000000;379.361544;-379.361544;
-6.269733;385.000000;-385.000000;
5.000000;388.565205;-388.565205;
15.000000;390.474310;-390.474310;
30.000000;394.422402;-394.422402;
40.000000;395.123247;-395.123247;
55.000000;397.778437;-397.778437;
65.000000;402.654459;-402.654459;
80.000000;401.369408;-401.369408;
90.000000;405.474738;-405.474738;
89.289994;400.000000;-400.000000;
95.000000;404.649280;-404.649280;
110.000000;401.310944;-401.310944;
120.000000;398.345254;-398.345254;
135.000000;396.037098;-396.037098;
145.000000;391.536405;-391.536405;
155.000000;386.263014;-386.263014;
165.000000;380.148731;-380.148731;
172.389899;375.000000;-375.000000;
179.748158;365.000000;-365.000000;
190.000000;360.493060;-360.493060;
195.000000;350.924779;-350.924779;
200.619170;345.000000;-345.000000;
205.000000;339.917250;-339.917250;
205.000000;329.582502;-329.582502;
203.927760;320.000000;-320.000000;
210.000000;311.934554;-311.934554;
214.113011;300.000000;-300.000000;
220.000000;290.607338;-290.607338;
219.415165;285.000000;-285.000000;
220.000000;277.736347;-277.736347;
220.000000;269.931043;-269.931043;
224.084065;255.000000;-255.000000;
225.000000;242.024043;-242.024043;
223.938371;235.000000;-235.000000;
225.000000;228.463984;-228.463984;
225.045009;220.000000;-220.000000;
224.024565;210.000000;-210.000000;
225.000000;204.649281;-204.649281;
221.425643;190.000000;-190.000000;
219.159423;180.000000;-180.000000;
214.010926;170.000000;-170.000000;
209.170567;160.000000;-160.000000;
205.748276;145.000000;-145.000000;
201.184689;135.000000;-135.000000;
198.557856;125.000000;-125.000000;
195.000000;114.060851;-114.060851;
190.000000;101.502512;-101.502512;
186.094234;90.000000;-90.000000;
181.566022;80.000000;-80.000000;
179.444966;70.000000;-70.000000;
177.702833;55.000000;-55.000000;
175.000000;41.213131;-41.213131;
172.583688;30.000000;-30.000000;
170.000000;16.803865;-16.803865;
170.000000;-16.803865;16.803865;


==> data_REA_figure_050mW_05.txt <==
xuser;yuser;yuser2;
-465.184426;10.000000;-10.000000;
-465.894539;25.000000;-25.000000;
-465.000000;32.242991;-32.242991;
-463.491018;40.000000;-40.000000;
-462.716049;55.000000;-55.000000;
-460.729508;70.000000;-70.000000;
-460.233380;85.000000;-85.000000;
-460.000000;97.864865;-97.864865;
-456.827012;110.000000;-110.000000;
-454.903047;120.000000;-120.000000;
-452.385009;135.000000;-135.000000;
-450.000000;147.284483;-147.284483;
-447.564991;160.000000;-160.000000;
-443.883627;170.000000;-170.000000;
-445.000000;175.869565;-175.869565;
-440.000000;186.347032;-186.347032;
-435.000000;198.541667;-198.541667;
-435.567423;205.000000;-205.000000;
-431.531365;215.000000;-215.000000;
-427.440878;225.000000;-225.000000;
-425.000000;235.566802;-235.566802;
-419.025735;245.000000;-245.000000;
-415.000000;258.547486;-258.547486;
-410.710145;270.000000;-270.000000;
-405.000000;279.807692;-279.807692;
-400.457064;290.000000;-290.000000;
-395.000000;298.931095;-298.931095;
-391.958763;310.000000;-310.000000;
-385.153257;320.000000;-320.000000;
-380.206186;330.000000;-330.000000;
-375.000000;337.827869;-337.827869;
-370.000000;346.821306;-346.821306;
-365.000000;357.506925;-357.506925;
-359.396662;365.000000;-365.000000;
-353.318841;375.000000;-375.000000;
-347.721519;385.000000;-385.000000;
-340.000000;392.607143;-392.607143;
-335.000000;401.123077;-401.123077;
-327.211394;410.000000;-410.000000;
-320.000000;418.838612;-418.838612;
-315.000000;425.929293;-425.929293;
-306.489758;435.000000;-435.000000;
-300.000000;441.304910;-441.304910;
-292.880845;450.000000;-450.000000;
-285.000000;458.979167;-458.979167;
-280.000000;465.229358;-465.229358;
-270.175000;475.000000;-475.000000;
-262.246696;480.000000;-480.000000;
-255.000000;487.724014;-487.724014;
-247.193159;495.000000;-495.000000;
-240.000000;503.532338;-503.532338;
-230.500000;510.000000;-510.000000;
-225.000000;515.906433;-515.906433;
-215.000000;522.734807;-522.734807;
-207.344064;530.000000;-530.000000;
-198.016717;535.000000;-535.000000;
-190.000000;542.098485;-542.098485;
-180.000000;548.153693;-548.153693;
-172.117117;555.000000;-555.000000;
-165.000000;560.264055;-560.264055;
-155.000000;567.281947;-567.281947;
-145.000000;572.850746;-572.850746;
-135.000000;577.938988;-577.938988;
-125.000000;583.218527;-583.218527;
-115.000000;587.745505;-587.745505;
-105.000000;593.309144;-593.309144;
-95.000000;597.271689;-597.271689;
-85.000000;603.500773;-603.500773;
-75.000000;607.336011;-607.336011;
-65.000000;612.185339;-612.185339;
-53.816156;615.000000;-615.000000;
-46.470588;620.000000;-620.000000;
-40.000000;621.611253;-621.611253;
-28.729167;625.000000;-625.000000;
-15.000000;628.768352;-628.768352;
-5.000000;633.164251;-633.164251;
5.000000;635.120056;-635.120056;
20.000000;639.709302;-639.709302;
30.000000;642.635542;-642.635542;
40.000000;645.400802;-645.400802;
55.000000;649.507513;-649.507513;
65.000000;651.287375;-651.287375;
80.000000;652.971781;-652.971781;
90.000000;655.385852;-655.385852;
105.000000;656.663748;-656.663748;
120.000000;658.330206;-658.330206;
135.000000;658.993453;-658.993453;
150.000000;659.588509;-659.588509;
160.000000;661.218905;-661.218905;
175.000000;661.527132;-661.527132;
190.000000;661.380629;-661.380629;
205.000000;661.506239;-661.506239;
219.956522;660.000000;-660.000000;
225.000000;660.719585;-660.719585;
235.000000;658.390462;-658.390462;
250.000000;656.377672;-656.377672;
260.000000;654.422067;-654.422067;
268.571429;655.000000;-655.000000;
280.000000;653.241379;-653.241379;
293.488160;650.000000;-650.000000;
305.000000;647.752525;-647.752525;
315.498339;645.000000;-645.000000;
325.000000;645.854779;-645.854779;
335.000000;642.461899;-642.461899;
341.903670;640.000000;-640.000000;
350.000000;637.748691;-637.748691;
361.820000;635.000000;-635.000000;
371.907757;630.000000;-630.000000;
385.000000;626.286174;-626.286174;
395.000000;624.057751;-624.057751;
405.000000;617.206439;-617.206439;
415.000000;612.927536;-612.927536;
425.000000;609.777542;-609.777542;
436.649485;605.000000;-605.000000;
445.000000;597.211246;-597.211246;
455.000000;594.835766;-594.835766;
460.115470;585.000000;-585.000000;
465.197111;575.000000;-575.000000;
470.327976;565.000000;-565.000000;
475.375851;555.000000;-555.000000;
485.000000;545.370370;-545.370370;
490.000000;535.407788;-535.407788;
495.000000;525.451734;-525.451734;
500.000000;515.512636;-515.512636;
505.465593;510.000000;-510.000000;
510.481002;500.000000;-500.000000;
515.480349;490.000000;-490.000000;
520.453057;480.000000;-480.000000;
525.419064;470.000000;-470.000000;
530.427777;460.000000;-460.000000;
540.000000;450.307808;-450.307808;
545.000000;440.215677;-440.215677;
550.000000;430.149210;-430.149210;
555.000000;420.037516;-420.037516;
551.553885;415.000000;-415.000000;
547.050691;405.000000;-405.000000;
541.903509;395.000000;-395.000000;
535.000000;387.620846;-387.620846;
530.000000;379.269663;-379.269663;
524.221239;380.000000;-380.000000;
514.834308;375.000000;-375.000000;
506.836735;365.000000;-365.000000;
500.000000;356.980676;-356.980676;
495.000000;347.660550;-347.660550;
490.000000;338.424242;-338.424242;
480.000000;330.285714;-330.285714;
475.647249;320.000000;-320.000000;
470.000000;312.292264;-312.292264;
465.000000;300.598086;-300.598086;
460.000000;290.276382;-290.276382;
455.000000;280.714286;-280.714286;
455.753846;275.000000;-275.000000;
450.000000;267.236287;-267.236287;
444.364162;260.000000;-260.000000;
438.690476;250.000000;-250.000000;
434.611872;240.000000;-240.000000;
430.000000;228.000000;-228.000000;
425.000000;217.492212;-217.492212;
420.000000;209.645777;-209.645777;
413.286991;200.000000;-200.000000;
409.272824;190.000000;-190.000000;
403.488201;180.000000;-180.000000;
399.204431;170.000000;-170.000000;
395.014382;155.000000;-155.000000;
391.216931;145.000000;-145.000000;
388.618740;135.000000;-135.000000;
383.806228;125.000000;-125.000000;
375.367347;115.000000;-115.000000;
373.550725;105.000000;-105.000000;
369.606396;95.000000;-95.000000;
365.000000;81.455939;-81.455939;
362.130647;70.000000;-70.000000;
359.678423;60.000000;-60.000000;
356.873385;45.000000;-45.000000;
354.646739;35.000000;-35.000000;
352.432432;20.000000;-20.000000;
352.432432;-20.000000;20.000000;

==> data_REA_figure_050mW_05model.txt <==
xuser;yuser;yuser2;
-450.374658;10.000000;-10.000000;
-450.233118;25.000000;-25.000000;
-450.000000;35.459390;-35.459390;
-448.982030;50.000000;-50.000000;
-447.945369;65.000000;-65.000000;
-446.629370;80.000000;-80.000000;
-445.000000;91.538323;-91.538323;
-443.285994;105.000000;-105.000000;
-440.634744;120.000000;-120.000000;
-438.555496;130.000000;-130.000000;
-435.444386;145.000000;-145.000000;
-432.925188;155.000000;-155.000000;
-430.000000;169.173943;-169.173943;
-426.799881;180.000000;-180.000000;
-424.125834;190.000000;-190.000000;
-420.000000;204.986901;-204.986901;
-416.381255;215.000000;-215.000000;
-412.782348;225.000000;-225.000000;
-409.034241;235.000000;-235.000000;
-404.842132;245.000000;-245.000000;
-400.000000;257.350797;-257.350797;
-395.000000;269.224617;-269.224617;
-390.000000;279.336656;-279.336656;
-385.658927;290.000000;-290.000000;
-380.251328;300.000000;-300.000000;
-375.592950;310.000000;-310.000000;
-370.000000;319.511339;-319.511339;
-365.064225;330.000000;-330.000000;
-360.000000;337.961970;-337.961970;
-355.000000;348.094243;-348.094243;
-350.000000;355.435948;-355.435948;
-344.240352;365.000000;-365.000000;
-336.897742;375.000000;-375.000000;
-330.267581;385.000000;-385.000000;
-325.000000;391.653948;-391.653948;
-319.018112;400.000000;-400.000000;
-310.534664;410.000000;-410.000000;
-305.000000;417.508880;-417.508880;
-298.192689;425.000000;-425.000000;
-290.000000;434.871784;-434.871784;
-285.000000;440.004790;-440.004790;
-276.076549;450.000000;-450.000000;
-270.000000;455.824459;-455.824459;
-261.520327;465.000000;-465.000000;
-255.000000;470.837930;-470.837930;
-245.375732;480.000000;-480.000000;
-239.367297;485.000000;-485.000000;
-230.000000;494.344783;-494.344783;
-223.065375;500.000000;-500.000000;
-215.000000;506.320398;-506.320398;
-205.000000;514.283498;-514.283498;
-197.483903;520.000000;-520.000000;
-190.000000;525.517262;-525.517262;
-180.000000;533.207406;-533.207406;
-170.161777;540.000000;-540.000000;
-163.019815;545.000000;-545.000000;
-155.000000;550.744913;-550.744913;
-145.000000;556.548665;-556.548665;
-135.000000;562.465653;-562.465653;
-125.000000;568.045645;-568.045645;
-115.000000;573.201529;-573.201529;
-105.000000;578.369038;-578.369038;
-95.000000;583.001197;-583.001197;
-85.000000;587.566449;-587.566449;
-75.000000;591.906535;-591.906535;
-65.000000;596.508166;-596.508166;
-54.858211;600.000000;-600.000000;
-43.760874;605.000000;-605.000000;
-30.000000;609.085934;-609.085934;
-20.000000;613.260848;-613.260848;
-10.000000;615.790433;-615.790433;
0.000000;620.062980;-620.062980;
15.000000;623.985637;-623.985637;
25.000000;626.050637;-626.050637;
40.000000;629.323906;-629.323906;
50.000000;630.824266;-630.824266;
65.000000;633.529625;-633.529625;
80.000000;634.724897;-634.724897;
90.000000;636.376809;-636.376809;
105.000000;637.390064;-637.390064;
120.000000;638.271243;-638.271243;
135.000000;639.056620;-639.056620;
150.000000;639.758781;-639.758781;
165.000000;639.401794;-639.401794;
175.000000;640.399786;-640.399786;
185.000000;639.730649;-639.730649;
195.000000;640.012220;-640.012220;
205.000000;638.980473;-638.980473;
220.000000;639.013685;-639.013685;
235.000000;637.016716;-637.016716;
248.652134;635.000000;-635.000000;
260.000000;633.495026;-633.495026;
275.000000;630.342679;-630.342679;
285.000000;629.016337;-629.016337;
298.869580;625.000000;-625.000000;
305.000000;625.358325;-625.358325;
315.000000;622.086589;-622.086589;
325.000000;619.970757;-619.970757;
338.093792;615.000000;-615.000000;
345.000000;615.620047;-615.620047;
355.000000;611.427368;-611.427368;
365.000000;608.896592;-608.896592;
375.000000;604.758329;-604.758329;
385.000000;599.716084;-599.716084;
397.812661;595.000000;-595.000000;
410.000000;590.244944;-590.244944;
418.553442;585.000000;-585.000000;
426.250652;580.000000;-580.000000;
436.345442;575.000000;-575.000000;
445.000000;568.675457;-568.675457;
455.000000;561.963509;-561.963509;
465.000000;555.477039;-555.477039;
471.162729;550.000000;-550.000000;
480.982637;545.000000;-545.000000;
490.000000;535.015240;-535.015240;
495.000000;525.082746;-525.082746;
500.000000;515.137040;-515.137040;
505.116988;510.000000;-510.000000;
510.151612;500.000000;-500.000000;
515.173416;490.000000;-490.000000;
520.182369;480.000000;-480.000000;
525.178287;470.000000;-470.000000;
530.160816;460.000000;-460.000000;
540.000000;450.029596;-450.029596;
540.000000;441.433107;-441.433107;
540.000000;434.506971;-434.506971;
545.002072;435.000000;-435.000000;
541.549021;425.000000;-425.000000;
535.244690;415.000000;-415.000000;
535.000000;404.301970;-404.301970;
530.000000;393.660462;-393.660462;
520.747503;385.000000;-385.000000;
519.294740;380.000000;-380.000000;
512.727967;385.000000;-385.000000;
508.561797;375.000000;-375.000000;
501.790234;365.000000;-365.000000;
495.000000;356.675742;-356.675742;
490.000000;345.262018;-345.262018;
483.453524;340.000000;-340.000000;
475.000000;331.053573;-331.053573;
470.095784;320.000000;-320.000000;
466.188193;310.000000;-310.000000;
460.130413;300.000000;-300.000000;
456.231622;290.000000;-290.000000;
452.420098;280.000000;-280.000000;
445.000000;270.663477;-270.663477;
440.000000;262.762173;-262.762173;
435.000000;253.829237;-253.829237;
430.000000;241.123128;-241.123128;
425.991605;230.000000;-230.000000;
420.621174;220.000000;-220.000000;
415.356488;210.000000;-210.000000;
410.000000;203.627793;-203.627793;
405.086444;190.000000;-190.000000;
400.000000;183.777288;-183.777288;
395.037457;170.000000;-170.000000;
390.074244;160.000000;-160.000000;
387.095653;150.000000;-150.000000;
384.277445;140.000000;-140.000000;
379.564472;130.000000;-130.000000;
375.000000;119.796579;-119.796579;
368.969780;110.000000;-110.000000;
365.000000;98.402051;-98.402051;
361.484130;85.000000;-85.000000;
359.630021;75.000000;-75.000000;
355.254224;60.000000;-60.000000;
351.588035;50.000000;-50.000000;
350.000000;37.263126;-37.263126;
347.856393;25.000000;-25.000000;
345.913478;10.000000;-10.000000;
345.913478;-10.000000;10.000000;

==> data_REA_figure_050mW_07.txt <==
xuser;yuser;yuser2;
-379.990138;-10.000000;10.000000;
-379.990138;10.000000;-10.000000;
-378.752039;25.000000;-25.000000;
-377.947455;40.000000;-40.000000;
-376.676056;55.000000;-55.000000;
-375.780712;70.000000;-70.000000;
-375.000000;82.391304;-82.391304;
-371.905941;95.000000;-95.000000;
-370.000000;107.207792;-107.207792;
-369.373464;120.000000;-120.000000;
-365.000000;125.672727;-125.672727;
-364.185606;135.000000;-135.000000;
-360.311909;150.000000;-150.000000;
-357.541568;160.000000;-160.000000;
-355.000000;173.869565;-173.869565;
-351.296296;185.000000;-185.000000;
-348.216783;195.000000;-195.000000;
-343.740385;205.000000;-205.000000;
-339.443431;215.000000;-215.000000;
-335.000000;227.890625;-227.890625;
-330.000000;236.295455;-236.295455;
-325.000000;247.988338;-247.988338;
-320.000000;256.755952;-256.755952;
-315.254902;270.000000;-270.000000;
-310.000000;279.390244;-279.390244;
-305.000000;287.775665;-287.775665;
-300.000000;295.336134;-295.336134;
-295.000000;307.196721;-307.196721;
-287.537129;315.000000;-315.000000;
-284.673629;325.000000;-325.000000;
-276.884058;335.000000;-335.000000;
-270.000000;343.000000;-343.000000;
-265.000000;351.989247;-351.989247;
-258.722045;360.000000;-360.000000;
-250.000000;367.164384;-367.164384;
-245.000000;376.523810;-376.523810;
-235.981308;385.000000;-385.000000;
-230.000000;392.552219;-392.552219;
-222.404891;400.000000;-400.000000;
-215.000000;407.690289;-407.690289;
-206.822034;415.000000;-415.000000;
-200.000000;422.739018;-422.739018;
-190.000000;428.789916;-428.789916;
-185.000000;435.643341;-435.643341;
-176.436285;445.000000;-445.000000;
-168.433875;450.000000;-450.000000;
-159.231343;455.000000;-455.000000;
-150.682540;465.000000;-465.000000;
-140.815451;470.000000;-470.000000;
-134.533762;475.000000;-475.000000;
-125.000000;481.759259;-481.759259;
-115.000000;487.469671;-487.469671;
-105.000000;493.209459;-493.209459;
-95.000000;498.952234;-498.952234;
-87.703927;505.000000;-505.000000;
-75.913462;510.000000;-510.000000;
-68.183230;515.000000;-515.000000;
-55.437956;520.000000;-520.000000;
-50.000000;525.334672;-525.334672;
-35.368852;530.000000;-530.000000;
-25.000000;533.349169;-533.349169;
-15.000000;537.015810;-537.015810;
-5.000000;540.808436;-540.808436;
10.000000;544.434137;-544.434137;
20.000000;547.835570;-547.835570;
30.000000;551.315280;-551.315280;
45.000000;553.341195;-553.341195;
55.000000;556.478723;-556.478723;
70.000000;559.233577;-559.233577;
80.000000;563.370607;-563.370607;
90.000000;565.355731;-565.355731;
100.000000;563.886010;-563.886010;
110.000000;565.860000;-565.860000;
125.000000;567.608247;-567.608247;
140.000000;567.179487;-567.179487;
150.000000;564.754358;-564.754358;
159.504310;565.000000;-565.000000;
165.000000;567.926136;-567.926136;
177.578740;565.000000;-565.000000;
185.000000;565.010225;-565.010225;
194.618321;565.000000;-565.000000;
200.000000;562.680891;-562.680891;
213.543860;560.000000;-560.000000;
225.000000;557.745098;-557.745098;
235.000000;554.753788;-554.753788;
250.000000;552.079646;-552.079646;
256.730769;550.000000;-550.000000;
265.000000;547.905812;-547.905812;
275.000000;544.089404;-544.089404;
290.000000;540.546512;-540.546512;
298.141711;535.000000;-535.000000;
307.265625;530.000000;-530.000000;
315.000000;523.273973;-523.273973;
325.000000;525.506073;-525.506073;
330.000000;519.649446;-519.649446;
340.000000;510.135952;-510.135952;
348.020000;505.000000;-505.000000;
355.000000;495.995146;-495.995146;
360.656109;490.000000;-490.000000;
367.880886;480.000000;-480.000000;
374.159292;470.000000;-470.000000;
380.554608;465.000000;-465.000000;
376.066667;460.000000;-460.000000;
375.000000;456.279070;-456.279070;
378.045455;445.000000;-445.000000;
385.210158;440.000000;-440.000000;
379.529190;435.000000;-435.000000;
380.000000;427.782534;-427.782534;
380.000000;415.703125;-415.703125;
378.520249;410.000000;-410.000000;
383.190349;400.000000;-400.000000;
382.035398;385.000000;-385.000000;
378.021978;375.000000;-375.000000;
380.000000;363.585859;-363.585859;
378.326446;355.000000;-355.000000;
378.370098;340.000000;-340.000000;
374.441118;330.000000;-330.000000;
370.000000;317.793594;-317.793594;
362.863578;310.000000;-310.000000;
365.000000;304.834437;-304.834437;
360.000000;290.949721;-290.949721;
360.996055;285.000000;-285.000000;
357.868613;275.000000;-275.000000;
355.000000;262.622180;-262.622180;
350.000000;252.054409;-252.054409;
345.000000;245.000000;-245.000000;
340.000000;231.500000;-231.500000;
335.000000;222.016461;-222.016461;
331.774415;210.000000;-210.000000;
328.321300;200.000000;-200.000000;
324.432348;190.000000;-190.000000;
320.000000;175.158311;-175.158311;
314.323641;170.000000;-170.000000;
315.000000;161.689189;-161.689189;
310.518962;150.000000;-150.000000;
303.598266;145.000000;-145.000000;
305.000000;139.867076;-139.867076;
298.842105;130.000000;-130.000000;
291.986971;120.000000;-120.000000;
287.238193;110.000000;-110.000000;
285.000000;97.613636;-97.613636;
280.000000;85.189702;-85.189702;
275.553191;75.000000;-75.000000;
272.756798;65.000000;-65.000000;
270.498155;50.000000;-50.000000;
268.458781;40.000000;-40.000000;
265.401376;25.000000;-25.000000;
265.000000;15.352941;-15.352941;
263.313333;10.000000;-10.000000;
263.313333;-10.000000;10.000000;


==> data_REA_figure_050mW_07model.txt <==
xuser;yuser;yuser2;
-366.752304;10.000000;-10.000000;
-366.520925;25.000000;-25.000000;
-365.866869;40.000000;-40.000000;
-365.000000;50.848066;-50.848066;
-363.732968;65.000000;-65.000000;
-362.102598;80.000000;-80.000000;
-360.050942;95.000000;-95.000000;
-358.132092;105.000000;-105.000000;
-355.038700;120.000000;-120.000000;
-352.616207;130.000000;-130.000000;
-350.000000;141.162937;-141.162937;
-346.880264;155.000000;-155.000000;
-343.747326;165.000000;-165.000000;
-340.000000;177.412135;-177.412135;
-336.094259;190.000000;-190.000000;
-332.379243;200.000000;-200.000000;
-328.692747;210.000000;-210.000000;
-324.320223;220.000000;-220.000000;
-320.000000;230.718334;-230.718334;
-315.000000;240.934565;-240.934565;
-310.000000;251.693138;-251.693138;
-305.000000;260.894755;-260.894755;
-300.000000;271.655871;-271.655871;
-295.000000;280.044723;-280.044723;
-289.739955;290.000000;-290.000000;
-283.594184;300.000000;-300.000000;
-277.795380;310.000000;-310.000000;
-272.292705;320.000000;-320.000000;
-265.000000;329.731441;-329.731441;
-260.000000;337.399517;-337.399517;
-253.836038;345.000000;-345.000000;
-246.410956;355.000000;-355.000000;
-240.000000;362.264047;-362.264047;
-233.778273;370.000000;-370.000000;
-225.000000;379.182562;-379.182562;
-220.000000;385.353011;-385.353011;
-210.005157;395.000000;-395.000000;
-205.000000;400.733007;-400.733007;
-195.000000;409.634404;-409.634404;
-189.983109;415.000000;-415.000000;
-180.000000;423.197905;-423.197905;
-172.945472;430.000000;-430.000000;
-165.000000;436.213015;-436.213015;
-155.000000;444.058724;-444.058724;
-146.363105;450.000000;-450.000000;
-140.000000;456.215784;-456.215784;
-130.000000;463.181823;-463.181823;
-120.000000;469.568891;-469.568891;
-111.653628;475.000000;-475.000000;
-103.110588;480.000000;-480.000000;
-94.159606;485.000000;-485.000000;
-85.000000;491.137228;-491.137228;
-75.000000;496.339232;-496.339232;
-65.000000;502.152957;-502.152957;
-55.000000;507.259831;-507.259831;
-45.000000;511.191179;-511.191179;
-35.000000;515.797218;-515.797218;
-22.621646;520.000000;-520.000000;
-10.000000;524.854431;-524.854431;
0.000000;528.291314;-528.291314;
10.000000;531.211835;-531.211835;
23.465471;535.000000;-535.000000;
35.000000;537.626577;-537.626577;
45.000000;540.894949;-540.894949;
60.000000;543.134994;-543.134994;
70.000000;545.877248;-545.877248;
85.000000;548.859783;-548.859783;
95.000000;550.020147;-550.020147;
110.000000;551.639523;-551.639523;
125.000000;551.682859;-551.682859;
140.000000;552.296595;-552.296595;
155.000000;551.596044;-551.596044;
170.000000;550.772966;-550.772966;
183.728965;550.000000;-550.000000;
195.000000;547.921147;-547.921147;
210.000000;545.956240;-545.956240;
220.000000;543.327357;-543.327357;
235.000000;540.282049;-540.282049;
245.000000;536.770749;-536.770749;
255.000000;532.837425;-532.837425;
265.606517;530.000000;-530.000000;
275.929210;525.000000;-525.000000;
290.000000;521.352539;-521.352539;
300.000000;515.347006;-515.347006;
308.003806;510.000000;-510.000000;
315.000000;504.902010;-504.902010;
325.000000;496.751084;-496.751084;
332.391476;490.000000;-490.000000;
342.047734;485.000000;-485.000000;
350.000000;476.095662;-476.095662;
354.035758;465.000000;-465.000000;
360.000000;456.078968;-456.078968;
365.000000;447.547220;-447.547220;
362.946764;440.000000;-440.000000;
367.523993;430.000000;-430.000000;
370.000000;415.594016;-415.594016;
370.765887;405.000000;-405.000000;
372.670913;390.000000;-390.000000;
371.085234;375.000000;-375.000000;
369.744335;365.000000;-365.000000;
370.985706;355.000000;-355.000000;
368.179813;345.000000;-345.000000;
365.000000;332.826638;-332.826638;
358.279331;325.000000;-325.000000;
354.814132;315.000000;-315.000000;
355.000000;309.764608;-309.764608;
350.917755;295.000000;-295.000000;
348.124573;285.000000;-285.000000;
345.922290;270.000000;-270.000000;
340.000000;261.729998;-261.729998;
335.000000;251.834585;-251.834585;
330.553639;240.000000;-240.000000;
327.919413;230.000000;-230.000000;
322.534042;220.000000;-220.000000;
320.000000;209.638524;-209.638524;
314.030485;200.000000;-200.000000;
310.650248;185.000000;-185.000000;
305.228706;175.000000;-175.000000;
301.614270;165.000000;-165.000000;
297.972055;155.000000;-155.000000;
292.213142;145.000000;-145.000000;
286.861885;135.000000;-135.000000;
282.835608;125.000000;-125.000000;
276.364774;115.000000;-115.000000;
273.082299;105.000000;-105.000000;
270.000000;91.428934;-91.428934;
265.671903;80.000000;-80.000000;
260.020856;70.000000;-70.000000;
257.962403;60.000000;-60.000000;
256.279508;45.000000;-45.000000;
254.079251;35.000000;-35.000000;
250.578094;20.000000;-20.000000;
249.380220;10.000000;-10.000000;
249.380220;-10.000000;10.000000;

==> data_REA_figure_050mW_09.txt <==
xuser;yuser;yuser2;
91.534031;7.000000;-7.000000;
93.000000;8.695122;-8.695122;
93.428571;11.000000;-11.000000;
92.185792;13.000000;-13.000000;
91.766667;15.000000;-15.000000;
92.000000;17.385185;-17.385185;
93.000000;15.811111;-15.811111;
93.000000;17.408163;-17.408163;
93.910256;19.000000;-19.000000;
94.534884;20.000000;-20.000000;
96.204348;20.000000;-20.000000;
95.000000;21.657143;-21.657143;
95.000000;23.432099;-23.432099;
95.000000;25.245283;-25.245283;
93.973333;27.000000;-27.000000;
95.000000;26.606061;-26.606061;
95.000000;28.737179;-28.737179;
94.000000;29.938462;-29.938462;
95.000000;30.466019;-30.466019;
95.687500;31.000000;-31.000000;
97.066667;31.000000;-31.000000;
97.000000;32.886792;-32.886792;
97.000000;34.560976;-34.560976;
96.000000;36.534247;-36.534247;
96.276596;38.000000;-38.000000;
95.736025;40.000000;-40.000000;
96.387500;41.000000;-41.000000;
98.000000;39.180952;-39.180952;
97.236715;41.000000;-41.000000;
97.000000;42.114754;-42.114754;
98.826087;43.000000;-43.000000;
100.179348;43.000000;-43.000000;
99.934426;45.000000;-45.000000;
98.000000;46.457831;-46.457831;
98.000000;48.395349;-48.395349;
98.517544;51.000000;-51.000000;
100.000000;50.543689;-50.543689;
100.000000;52.945455;-52.945455;
99.000000;53.219858;-53.219858;
98.434343;55.000000;-55.000000;
100.750000;56.000000;-56.000000;
101.000000;57.041667;-57.041667;
101.000000;59.500000;-59.500000;
103.000000;60.448276;-60.448276;
104.000000;61.074627;-61.074627;
102.505618;63.000000;-63.000000;
101.000000;62.891304;-62.891304;
100.000000;63.806452;-63.806452;
102.000000;64.695652;-64.695652;
101.343434;66.000000;-66.000000;
100.131148;68.000000;-68.000000;
102.451613;69.000000;-69.000000;
104.747967;70.000000;-70.000000;
103.000000;71.505155;-71.505155;
103.217822;73.000000;-73.000000;
102.242105;75.000000;-75.000000;
104.000000;76.000000;-76.000000;
103.103093;78.000000;-78.000000;
102.000000;79.922330;-79.922330;
103.000000;80.536842;-80.536842;
104.076923;82.000000;-82.000000;
104.000000;83.039683;-83.039683;
105.659091;83.000000;-83.000000;
106.155340;85.000000;-85.000000;
104.458333;86.000000;-86.000000;
105.768707;88.000000;-88.000000;
107.000000;89.715190;-89.715190;
106.406250;91.000000;-91.000000;
108.000000;92.282353;-92.282353;
109.000000;90.619469;-90.619469;
110.279661;92.000000;-92.000000;
109.605882;94.000000;-94.000000;
107.000000;94.211765;-94.211765;
108.000000;95.056911;-95.056911;
111.000000;95.238095;-95.238095;
110.000000;96.352941;-96.352941;
109.690476;99.000000;-99.000000;
110.557522;101.000000;-101.000000;
111.000000;103.231579;-103.231579;
112.348936;103.000000;-103.000000;
113.000000;104.056338;-104.056338;
111.802198;104.000000;-104.000000;
112.131387;106.000000;-106.000000;
113.000000;107.363636;-107.363636;
111.436364;109.000000;-109.000000;
112.248408;111.000000;-111.000000;
114.012048;112.000000;-112.000000;
112.043478;112.000000;-112.000000;
112.000000;112.156250;-112.156250;
113.000000;114.301961;-114.301961;
116.000000;114.959459;-114.959459;
117.218182;116.000000;-116.000000;
116.648855;118.000000;-118.000000;
118.000000;119.227642;-119.227642;
120.000000;120.063492;-120.063492;
119.607407;122.000000;-122.000000;
118.000000;121.201389;-121.201389;
118.302752;123.000000;-123.000000;
117.652174;125.000000;-125.000000;
117.000000;126.004149;-126.004149;
119.000000;125.897196;-125.897196;
120.416667;127.000000;-127.000000;
120.000000;128.146341;-128.146341;
122.909910;129.000000;-129.000000;
121.461538;131.000000;-131.000000;
119.969072;132.000000;-132.000000;
121.114286;133.000000;-133.000000;
123.106796;134.000000;-134.000000;
122.065217;136.000000;-136.000000;
123.000000;138.000000;-138.000000;
123.000000;139.409449;-139.409449;
125.000000;140.314516;-140.314516;
125.000000;142.621739;-142.621739;
123.426966;144.000000;-144.000000;
122.518519;146.000000;-146.000000;
123.390244;145.000000;-145.000000;
125.000000;145.133333;-145.133333;
126.106599;147.000000;-147.000000;
124.531915;148.000000;-148.000000;
125.402439;150.000000;-150.000000;
127.380000;151.000000;-151.000000;
129.187215;152.000000;-152.000000;
128.243523;154.000000;-154.000000;
127.347826;153.000000;-153.000000;
126.000000;153.922535;-153.922535;
127.000000;154.487805;-154.487805;
127.393103;157.000000;-157.000000;
128.056818;159.000000;-159.000000;
129.000000;160.116279;-160.116279;
127.923077;159.000000;-159.000000;
126.000000;157.562874;-157.562874;
126.055118;159.000000;-159.000000;
125.695312;161.000000;-161.000000;
127.000000;160.296875;-160.296875;
129.000000;161.431818;-161.431818;
131.000000;160.665094;-160.665094;
132.270833;162.000000;-162.000000;
131.000000;163.670270;-163.670270;
132.000000;164.156977;-164.156977;
133.000000;165.444444;-165.444444;
132.000000;167.179775;-167.179775;
130.408696;167.000000;-167.000000;
131.000000;168.727273;-168.727273;
130.500000;171.000000;-171.000000;
132.000000;172.166667;-172.166667;
134.955556;172.000000;-172.000000;
137.000000;171.840659;-171.840659;
137.258503;174.000000;-174.000000;
136.298077;176.000000;-176.000000;
135.752000;178.000000;-178.000000;
136.000000;179.011905;-179.011905;
136.000000;181.563291;-181.563291;
137.000000;182.532338;-182.532338;
137.000000;184.526316;-184.526316;
139.000000;183.500000;-183.500000;
141.000000;182.509615;-182.509615;
142.000000;183.920455;-183.920455;
142.690909;185.000000;-185.000000;
141.127660;187.000000;-187.000000;
142.506849;189.000000;-189.000000;
141.852174;191.000000;-191.000000;
141.000000;190.560538;-190.560538;
140.379310;189.000000;-189.000000;
139.000000;187.868132;-187.868132;
139.326531;189.000000;-189.000000;
139.600000;192.000000;-192.000000;
140.118812;193.000000;-193.000000;
142.000000;193.245509;-193.245509;
143.000000;191.740541;-191.740541;
143.000000;193.288889;-193.288889;
144.000000;194.019704;-194.019704;
146.000000;193.257790;-193.257790;
148.780876;193.000000;-193.000000;
149.536232;194.000000;-194.000000;
150.000000;195.800000;-195.800000;
149.000000;196.662791;-196.662791;
151.293023;197.000000;-197.000000;
149.000000;197.537037;-197.537037;
147.583333;197.000000;-197.000000;
147.000000;199.952381;-199.952381;
147.647826;201.000000;-201.000000;
148.000000;202.534615;-202.534615;
146.889831;204.000000;-204.000000;
148.000000;205.022222;-205.022222;
150.000000;204.844444;-204.844444;
151.514793;206.000000;-206.000000;
151.000000;207.923077;-207.923077;
152.000000;208.454545;-208.454545;
149.545455;209.000000;-209.000000;
150.000000;211.058511;-211.058511;
151.000000;209.923977;-209.923977;
153.414286;210.000000;-210.000000;
151.368056;211.000000;-211.000000;
150.513274;213.000000;-213.000000;
151.336170;215.000000;-215.000000;
150.000000;214.986111;-214.986111;
150.235294;216.000000;-216.000000;
151.823529;217.000000;-217.000000;
153.000000;215.750903;-215.750903;
155.000000;216.357143;-216.357143;
156.014925;218.000000;-218.000000;
156.000000;220.750000;-220.750000;
155.000000;221.718310;-221.718310;
156.481132;223.000000;-223.000000;
157.000000;224.309211;-224.309211;
155.000000;223.125000;-223.125000;
154.342857;226.000000;-226.000000;
153.568627;225.000000;-225.000000;
152.000000;225.729323;-225.729323;
153.000000;226.488889;-226.488889;
152.506173;228.000000;-228.000000;
152.000000;229.117949;-229.117949;
154.000000;228.285714;-228.285714;
155.500000;230.000000;-230.000000;
155.000000;232.636364;-232.636364;
153.552381;232.000000;-232.000000;
154.241573;234.000000;-234.000000;
153.000000;235.658915;-235.658915;
154.000000;236.452174;-236.452174;
153.871429;238.000000;-238.000000;
155.000000;237.895833;-237.895833;
157.019417;238.000000;-238.000000;
155.048387;239.000000;-239.000000;
154.125000;241.000000;-241.000000;
156.293578;241.000000;-241.000000;
157.240000;242.000000;-242.000000;
156.394231;243.000000;-243.000000;
154.000000;242.621951;-242.621951;
155.000000;243.046875;-243.046875;
157.000000;244.775281;-244.775281;
156.278481;246.000000;-246.000000;
156.000000;248.488095;-248.488095;
155.000000;249.103448;-249.103448;
154.000000;250.202381;-250.202381;
154.000000;252.695652;-252.695652;
153.000000;253.470588;-253.470588;
154.000000;254.450980;-254.450980;
156.000000;255.596774;-255.596774;
158.000000;256.886792;-256.886792;
157.458904;258.000000;-258.000000;
158.487705;260.000000;-260.000000;
158.000000;262.379032;-262.379032;
157.137681;260.000000;-260.000000;
156.656250;259.000000;-259.000000;
154.000000;259.586207;-259.586207;
154.612403;261.000000;-261.000000;
152.817391;262.000000;-262.000000;
153.000000;264.604651;-264.604651;
155.000000;265.793939;-265.793939;
154.000000;266.380074;-266.380074;
152.000000;265.791045;-265.791045;
152.028571;267.000000;-267.000000;
155.000000;267.461538;-267.461538;
156.166667;267.000000;-267.000000;
158.157895;268.000000;-268.000000;
157.000000;269.576000;-269.576000;
155.000000;270.720588;-270.720588;
155.652632;272.000000;-272.000000;
154.742574;274.000000;-274.000000;
157.000000;274.580838;-274.580838;
156.000000;275.300885;-275.300885;
154.000000;274.694444;-274.694444;
154.028986;276.000000;-276.000000;
153.000000;275.701299;-275.701299;
152.000000;277.469697;-277.469697;
152.274809;279.000000;-279.000000;
150.000000;279.377193;-279.377193;
148.000000;280.714286;-280.714286;
147.000000;281.080292;-281.080292;
149.476636;282.000000;-282.000000;
151.439331;282.000000;-282.000000;
153.471545;281.000000;-281.000000;
156.000000;280.532895;-280.532895;
155.000000;281.484211;-281.484211;
155.380531;283.000000;-283.000000;
154.000000;284.506849;-284.506849;
153.000000;286.673575;-286.673575;
154.000000;287.838710;-287.838710;
153.000000;288.676692;-288.676692;
150.747331;289.000000;-289.000000;
149.775641;291.000000;-291.000000;
151.000000;290.708333;-290.708333;
151.000000;292.859813;-292.859813;
152.000000;293.458824;-293.458824;
152.334821;296.000000;-296.000000;
151.266667;298.000000;-298.000000;
150.452381;297.000000;-297.000000;
149.577778;295.000000;-295.000000;
149.000000;292.968750;-292.968750;
148.000000;294.791045;-294.791045;
147.000000;295.099174;-295.099174;
149.000000;296.673077;-296.673077;
148.000000;297.800000;-297.800000;
147.000000;298.068027;-298.068027;
150.000000;298.613636;-298.613636;
149.437500;300.000000;-300.000000;
149.000000;301.646341;-301.646341;
148.431373;302.000000;-302.000000;
146.676923;302.000000;-302.000000;
147.000000;303.217143;-303.217143;
148.000000;304.000000;-304.000000;
148.450262;305.000000;-305.000000;
146.089888;306.000000;-306.000000;
147.000000;307.254545;-307.254545;
144.000000;307.714286;-307.714286;
141.604651;308.000000;-308.000000;
143.000000;309.173554;-309.173554;
145.000000;308.768473;-308.768473;
144.076336;310.000000;-310.000000;
142.451327;311.000000;-311.000000;
144.000000;312.130573;-312.130573;
145.341463;311.000000;-311.000000;
146.319149;310.000000;-310.000000;
147.556017;311.000000;-311.000000;
148.074766;310.000000;-310.000000;
150.331169;310.000000;-310.000000;
152.745665;310.000000;-310.000000;
154.000000;311.563025;-311.563025;
155.000000;309.173913;-309.173913;
155.000000;311.683761;-311.683761;
153.000000;312.273333;-312.273333;
151.000000;313.709220;-313.709220;
149.373333;315.000000;-315.000000;
150.000000;316.202128;-316.202128;
149.000000;317.372881;-317.372881;
150.000000;318.576687;-318.576687;
148.517241;319.000000;-319.000000;
147.611111;317.000000;-317.000000;
146.882353;318.000000;-318.000000;
145.578947;320.000000;-320.000000;
144.000000;321.954023;-321.954023;
144.000000;323.649254;-323.649254;
144.077778;326.000000;-326.000000;
143.000000;327.206897;-327.206897;
143.591549;329.000000;-329.000000;
144.312500;331.000000;-331.000000;
142.230769;331.000000;-331.000000;
141.476923;330.000000;-330.000000;
142.136612;332.000000;-332.000000;
140.000000;332.800000;-332.800000;
141.000000;333.900000;-333.900000;
142.000000;334.750000;-334.750000;
140.928571;335.000000;-335.000000;
139.000000;335.200000;-335.200000;
139.210526;337.000000;-337.000000;
138.000000;336.798635;-336.798635;
136.000000;337.710526;-337.710526;
133.700000;338.000000;-338.000000;
136.000000;338.174603;-338.174603;
137.000000;339.870130;-339.870130;
135.411765;340.000000;-340.000000;
133.357143;340.000000;-340.000000;
134.407821;342.000000;-342.000000;
133.000000;341.281250;-341.281250;
131.826531;342.000000;-342.000000;
130.000000;342.551282;-342.551282;
131.000000;343.328358;-343.328358;
133.232877;344.000000;-344.000000;
131.000000;344.825688;-344.825688;
129.000000;345.418367;-345.418367;
127.000000;344.237037;-344.237037;
126.513889;347.000000;-347.000000;
124.000000;347.489583;-347.489583;
123.340136;350.000000;-350.000000;
124.500000;349.000000;-349.000000;
127.000000;348.540541;-348.540541;
126.000000;349.893617;-349.893617;
127.000000;350.678161;-350.678161;
128.786408;349.000000;-349.000000;
130.000000;349.300000;-349.300000;
129.670412;348.000000;-348.000000;
130.039216;347.000000;-347.000000;
131.487805;348.000000;-348.000000;
133.297297;348.000000;-348.000000;
132.000000;349.151163;-349.151163;
130.205128;351.000000;-351.000000;
129.000000;350.191176;-350.191176;
127.329268;352.000000;-352.000000;
127.000000;354.377049;-354.377049;
125.557522;354.000000;-354.000000;
124.000000;353.556604;-353.556604;
123.878049;356.000000;-356.000000;
122.000000;357.800000;-357.800000;
120.000000;358.589286;-358.589286;
118.000000;359.449541;-359.449541;
116.875000;359.000000;-359.000000;
116.000000;361.330769;-361.330769;
114.000000;360.740331;-360.740331;
113.000000;361.233333;-361.233333;
114.548718;363.000000;-363.000000;
113.523810;365.000000;-365.000000;
113.000000;367.139665;-367.139665;
111.000000;366.418182;-366.418182;
108.411483;367.000000;-367.000000;
106.000000;367.278846;-367.278846;
107.000000;368.411765;-368.411765;
106.000000;369.925000;-369.925000;
104.093023;368.000000;-368.000000;
102.350649;368.000000;-368.000000;
102.000000;369.652174;-369.652174;
103.035294;371.000000;-371.000000;
101.402116;371.000000;-371.000000;
99.366667;371.000000;-371.000000;
98.343066;373.000000;-373.000000;
97.686869;374.000000;-374.000000;
96.072626;372.000000;-372.000000;
94.000000;371.916084;-371.916084;
93.000000;372.269231;-372.269231;
95.547771;373.000000;-373.000000;
93.592593;374.000000;-374.000000;
92.028571;376.000000;-376.000000;
91.187879;375.000000;-375.000000;
90.635294;373.000000;-373.000000;
91.000000;371.744444;-371.744444;
89.593985;373.000000;-373.000000;
88.000000;374.630037;-374.630037;
85.841837;375.000000;-375.000000;
88.000000;375.827869;-375.827869;
90.000000;374.666667;-374.666667;
90.000000;376.036364;-376.036364;
87.000000;376.197802;-376.197802;
85.000000;377.654545;-377.654545;
84.000000;378.695652;-378.695652;
84.000000;380.192593;-380.192593;
82.445946;380.000000;-380.000000;
81.000000;379.653631;-379.653631;
79.000000;380.763158;-380.763158;
78.000000;382.146067;-382.146067;
78.000000;380.820000;-380.820000;
80.000000;379.309091;-379.309091;
79.000000;378.563758;-378.563758;
77.568421;380.000000;-380.000000;
76.000000;379.407080;-379.407080;
76.082090;381.000000;-381.000000;
74.553571;382.000000;-382.000000;
75.000000;383.435262;-383.435262;
73.000000;382.487179;-382.487179;
73.067669;381.000000;-381.000000;
72.000000;381.457364;-381.457364;
69.140351;381.000000;-381.000000;
69.000000;379.767544;-379.767544;
68.380952;378.000000;-378.000000;
67.000000;376.347458;-376.347458;
67.547170;378.000000;-378.000000;
68.000000;379.197970;-379.197970;
67.000000;380.035714;-380.035714;
68.858757;382.000000;-382.000000;
69.316176;384.000000;-384.000000;
67.546763;384.000000;-384.000000;
65.000000;383.574074;-383.574074;
65.817204;382.000000;-382.000000;
64.789474;380.000000;-380.000000;
63.333333;381.000000;-381.000000;
62.000000;382.174419;-382.174419;
62.892857;381.000000;-381.000000;
62.000000;379.465649;-379.465649;
63.000000;378.265957;-378.265957;
61.000000;379.436364;-379.436364;
60.068966;382.000000;-382.000000;
58.000000;382.759259;-382.759259;
56.000000;381.909091;-381.909091;
54.137931;383.000000;-383.000000;
53.000000;384.230159;-384.230159;
52.000000;382.126984;-382.126984;
50.000000;383.589958;-383.589958;
50.785714;385.000000;-385.000000;
48.000000;385.333333;-385.333333;
46.641667;384.000000;-384.000000;
44.000000;383.212766;-383.212766;
42.513514;385.000000;-385.000000;
41.241379;386.000000;-386.000000;
41.000000;383.861538;-383.861538;
39.000000;382.289256;-382.289256;
39.206897;384.000000;-384.000000;
40.000000;385.285714;-385.285714;
38.414634;384.000000;-384.000000;
37.067568;385.000000;-385.000000;
36.923077;384.000000;-384.000000;
35.000000;384.309859;-384.309859;
32.140625;385.000000;-385.000000;
32.000000;387.351145;-387.351145;
31.836364;385.000000;-385.000000;
32.398374;383.000000;-383.000000;
33.000000;381.695652;-381.695652;
33.082803;380.000000;-380.000000;
31.000000;379.883333;-379.883333;
29.000000;380.551282;-380.551282;
26.400000;380.000000;-380.000000;
26.000000;380.318182;-380.318182;
25.354839;381.000000;-381.000000;
24.000000;379.902985;-379.902985;
23.000000;380.210526;-380.210526;
24.000000;381.142857;-381.142857;
22.000000;382.337778;-382.337778;
20.000000;381.589744;-381.589744;
18.000000;382.032258;-382.032258;
17.396825;380.000000;-380.000000;
16.578571;381.000000;-381.000000;
14.388889;382.000000;-382.000000;
13.663551;383.000000;-383.000000;
12.000000;381.938596;-381.938596;
11.000000;383.294872;-383.294872;
10.025000;381.000000;-381.000000;
9.000000;381.720339;-381.720339;
6.942149;381.000000;-381.000000;
5.574713;379.000000;-379.000000;
7.556522;378.000000;-378.000000;
9.000000;376.821429;-376.821429;
8.033520;375.000000;-375.000000;
8.000000;373.470588;-373.470588;
7.851852;373.000000;-373.000000;
6.741573;375.000000;-375.000000;
5.000000;376.221557;-376.221557;
5.410714;375.000000;-375.000000;
4.000000;375.709924;-375.709924;
3.000000;373.950355;-373.950355;
1.796296;373.000000;-373.000000;
1.000000;374.657143;-374.657143;
2.000000;375.913043;-375.913043;
0.000000;374.800000;-374.800000;
-2.679245;374.000000;-374.000000;
-5.000000;373.563636;-373.563636;
-7.375000;373.000000;-373.000000;
-8.635220;372.000000;-372.000000;
-10.638889;373.000000;-373.000000;
-11.842105;372.000000;-372.000000;
-13.000000;372.428571;-372.428571;
-14.597156;371.000000;-371.000000;
-15.000000;369.578378;-369.578378;
-13.014493;370.000000;-370.000000;
-15.000000;368.688953;-368.688953;
-17.000000;369.266055;-369.266055;
-19.797468;369.000000;-369.000000;
-19.000000;367.945313;-367.945313;
-20.216216;369.000000;-369.000000;
-22.312000;369.000000;-369.000000;
-23.463576;367.000000;-367.000000;
-24.000000;367.952941;-367.952941;
-24.947020;369.000000;-369.000000;
-25.500000;368.000000;-368.000000;
-27.000000;368.082840;-368.082840;
-28.519231;367.000000;-367.000000;
-30.000000;367.274510;-367.274510;
-32.000000;366.144737;-366.144737;
-33.929412;365.000000;-365.000000;
-35.649254;364.000000;-364.000000;
-35.000000;362.198582;-362.198582;
-34.000000;361.472727;-361.472727;
-35.000000;360.301370;-360.301370;
-36.732026;360.000000;-360.000000;
-38.000000;359.530864;-359.530864;
-37.718593;358.000000;-358.000000;
-39.000000;358.533835;-358.533835;
-39.661017;361.000000;-361.000000;
-41.000000;360.221429;-360.221429;
-42.454545;359.000000;-359.000000;
-43.000000;359.720000;-359.720000;
-41.529126;361.000000;-361.000000;
-43.000000;360.500000;-360.500000;
-44.492386;359.000000;-359.000000;
-46.000000;359.227941;-359.227941;
-49.000000;359.322581;-359.322581;
-48.277372;358.000000;-358.000000;
-50.000000;356.112676;-356.112676;
-52.700787;357.000000;-357.000000;
-53.085714;356.000000;-356.000000;
-54.353535;354.000000;-354.000000;
-56.000000;352.187500;-352.187500;
-58.000000;351.720000;-351.720000;
-59.000000;349.757576;-349.757576;
-59.322981;352.000000;-352.000000;
-60.389610;351.000000;-351.000000;
-61.000000;348.752033;-348.752033;
-62.000000;350.094118;-350.094118;
-64.000000;349.378378;-349.378378;
-63.407407;348.000000;-348.000000;
-65.000000;346.832512;-346.832512;
-67.518519;347.000000;-347.000000;
-68.058442;348.000000;-348.000000;
-71.000000;347.411392;-347.411392;
-70.146497;346.000000;-346.000000;
-70.694915;343.000000;-343.000000;
-72.581395;343.000000;-343.000000;
-73.425439;342.000000;-342.000000;
-75.000000;342.632509;-342.632509;
-76.000000;341.601852;-341.601852;
-75.000000;340.590164;-340.590164;
-76.760000;340.000000;-340.000000;
-79.000000;340.562814;-340.562814;
-80.025316;339.000000;-339.000000;
-81.500000;337.000000;-337.000000;
-83.000000;337.285714;-337.285714;
-84.000000;335.883436;-335.883436;
-86.000000;336.042553;-336.042553;
-87.000000;334.595745;-334.595745;
-86.502041;333.000000;-333.000000;
-88.000000;331.696629;-331.696629;
-90.000000;330.301370;-330.301370;
-91.547297;330.000000;-330.000000;
-93.000000;329.696970;-329.696970;
-94.077778;328.000000;-328.000000;
-96.000000;328.254902;-328.254902;
-97.000000;326.510000;-326.510000;
-98.242604;326.000000;-326.000000;
-99.014925;327.000000;-327.000000;
-98.383721;325.000000;-325.000000;
-100.843750;325.000000;-325.000000;
-101.266667;326.000000;-326.000000;
-101.000000;323.272727;-323.272727;
-101.966019;322.000000;-322.000000;
-103.000000;320.783784;-320.783784;
-102.205882;322.000000;-322.000000;
-103.000000;324.343750;-324.343750;
-105.000000;323.306818;-323.306818;
-106.000000;321.500000;-321.500000;
-105.000000;320.801587;-320.801587;
-103.400000;319.000000;-319.000000;
-105.000000;317.585987;-317.585987;
-107.000000;316.985714;-316.985714;
-106.919355;318.000000;-318.000000;
-107.459770;319.000000;-319.000000;
-109.656716;318.000000;-318.000000;
-110.055556;316.000000;-316.000000;
-112.000000;316.396226;-316.396226;
-114.205882;316.000000;-316.000000;
-114.000000;314.664000;-314.664000;
-116.000000;313.737864;-313.737864;
-117.254902;312.000000;-312.000000;
-117.000000;310.323944;-310.323944;
-119.000000;311.132743;-311.132743;
-120.000000;310.668571;-310.668571;
-120.570470;309.000000;-309.000000;
-121.000000;307.385827;-307.385827;
-121.576471;307.000000;-307.000000;
-122.471910;306.000000;-306.000000;
-120.906977;305.000000;-305.000000;
-122.000000;303.628319;-303.628319;
-124.000000;304.949367;-304.949367;
-126.000000;305.460000;-305.460000;
-126.000000;303.438596;-303.438596;
-125.000000;302.711297;-302.711297;
-126.943182;302.000000;-302.000000;
-128.000000;301.423529;-301.423529;
-129.000000;299.427835;-299.427835;
-130.000000;301.426471;-301.426471;
-131.000000;299.075949;-299.075949;
-131.000000;297.937500;-297.937500;
-129.851064;298.000000;-298.000000;
-131.000000;296.576271;-296.576271;
-132.309524;298.000000;-298.000000;
-134.240909;298.000000;-298.000000;
-134.000000;296.753623;-296.753623;
-134.000000;294.436620;-294.436620;
-134.000000;292.930769;-292.930769;
-136.000000;291.718391;-291.718391;
-137.553459;292.000000;-292.000000;
-136.536232;290.000000;-290.000000;
-138.000000;290.294118;-290.294118;
-140.000000;289.404762;-289.404762;
-141.080882;290.000000;-290.000000;
-141.252252;287.000000;-287.000000;
-142.521368;285.000000;-285.000000;
-143.797872;283.000000;-283.000000;
-144.395604;284.000000;-284.000000;
-146.026316;284.000000;-284.000000;
-148.000000;282.705882;-282.705882;
-148.000000;280.590909;-280.590909;
-145.831933;280.000000;-280.000000;
-144.466667;278.000000;-278.000000;
-145.435484;277.000000;-277.000000;
-146.666667;278.000000;-278.000000;
-147.000000;275.461538;-275.461538;
-148.000000;273.915584;-273.915584;
-149.000000;275.921053;-275.921053;
-151.000000;274.324503;-274.324503;
-153.000000;273.399015;-273.399015;
-152.927632;272.000000;-272.000000;
-153.727273;270.000000;-270.000000;
-156.000000;269.836257;-269.836257;
-155.754098;268.000000;-268.000000;
-157.739130;267.000000;-267.000000;
-159.000000;267.745614;-267.745614;
-158.632558;266.000000;-266.000000;
-156.521368;265.000000;-265.000000;
-156.000000;263.113636;-263.113636;
-158.000000;262.347826;-262.347826;
-157.000000;261.422222;-261.422222;
-157.736842;260.000000;-260.000000;
-158.454545;261.000000;-261.000000;
-160.000000;260.747253;-260.747253;
-161.087591;261.000000;-261.000000;
-161.000000;259.473077;-259.473077;
-161.000000;257.473684;-257.473684;
-161.748792;256.000000;-256.000000;
-164.000000;255.187500;-255.187500;
-166.000000;254.121951;-254.121951;
-168.294872;254.000000;-254.000000;
-166.221311;253.000000;-253.000000;
-164.727273;252.000000;-252.000000;
-167.000000;251.000000;-251.000000;
-166.828704;248.000000;-248.000000;
-168.459119;247.000000;-247.000000;
-169.427481;245.000000;-245.000000;
-171.000000;245.278626;-245.278626;
-170.603175;244.000000;-244.000000;
-173.000000;243.740000;-243.740000;
-175.000000;242.007042;-242.007042;
-174.645669;241.000000;-241.000000;
-175.357143;239.000000;-239.000000;
-176.132530;237.000000;-237.000000;
-178.262195;236.000000;-236.000000;
-177.000000;234.803571;-234.803571;
-174.770833;234.000000;-234.000000;
-176.377049;233.000000;-233.000000;
-177.496124;231.000000;-231.000000;
-179.345029;230.000000;-230.000000;
-180.264000;228.000000;-228.000000;
-183.000000;227.126984;-227.126984;
-182.000000;226.612903;-226.612903;
-181.000000;225.179487;-225.179487;
-183.773196;225.000000;-225.000000;
-184.000000;223.528455;-223.528455;
-183.000000;222.870130;-222.870130;
-186.000000;222.145455;-222.145455;
-185.000000;221.724138;-221.724138;
-186.000000;220.654054;-220.654054;
-186.000000;218.986486;-218.986486;
-187.000000;217.276923;-217.276923;
-187.203704;215.000000;-215.000000;
-188.619048;214.000000;-214.000000;
-190.000000;213.285714;-213.285714;
-189.428571;212.000000;-212.000000;
-191.000000;210.142857;-210.142857;
-193.000000;209.139130;-209.139130;
-194.000000;208.660000;-208.660000;
-191.891304;208.000000;-208.000000;
-193.000000;206.714286;-206.714286;
-194.671533;207.000000;-207.000000;
-196.000000;207.705882;-207.705882;
-197.000000;205.550000;-205.550000;
-197.000000;203.953271;-203.953271;
-196.000000;205.484848;-205.484848;
-196.000000;203.520000;-203.520000;
-197.000000;201.377358;-201.377358;
-196.009804;200.000000;-200.000000;
-196.000000;198.681818;-198.681818;
-198.125000;198.000000;-198.000000;
-197.772414;196.000000;-196.000000;
-199.000000;196.789474;-196.789474;
-200.000000;198.300000;-198.300000;
-195.291667;201.000000;-201.000000;
-194.000000;201.233333;-201.233333;
-194.718750;202.000000;-202.000000;
-195.000000;197.017544;-197.017544;
-194.996711;197.000000;-197.000000;
-192.000000;216.085271;-216.085271;
-192.147651;216.000000;-216.000000;
-192.000000;214.038961;-214.038961;
-192.065217;214.000000;-214.000000;
-192.000000;206.388060;-206.388060;
-191.657895;206.000000;-206.000000;
-191.000000;212.332046;-212.332046;
-191.877551;212.000000;-212.000000;
-190.000000;216.044444;-216.044444;
-189.000000;215.395062;-215.395062;
-190.000000;216.044444;-216.044444;
-186.838235;215.000000;-215.000000;
-186.000000;215.377483;-215.377483;
-185.210084;217.000000;-217.000000;
-185.000000;217.431034;-217.431034;
-184.521739;218.000000;-218.000000;
-184.000000;218.151261;-218.151261;
-182.804082;232.000000;-232.000000;
-183.000000;232.222222;-232.222222;
-182.160622;224.000000;-224.000000;
-182.000000;224.172222;-224.172222;
-179.235955;231.000000;-231.000000;
-180.000000;231.276423;-231.276423;
-178.508197;228.000000;-228.000000;
-178.000000;228.169399;-228.169399;
-174.433962;239.000000;-239.000000;
-174.000000;239.450980;-239.450980;
-173.007634;237.000000;-237.000000;
-173.000000;237.006667;-237.006667;
-172.064516;241.000000;-241.000000;
-172.000000;241.013423;-241.013423;
-171.115385;240.000000;-240.000000;
-171.000000;240.171429;-240.171429;
-169.788618;249.000000;-249.000000;
-170.000000;249.509804;-249.509804;
-167.000000;251.000000;-251.000000;
-168.000000;248.701389;-248.701389;
-168.008772;251.000000;-251.000000;
-168.000000;244.209581;-244.209581;
-167.000000;243.921687;-243.921687;
-168.000000;244.209581;-244.209581;
-165.367491;248.000000;-248.000000;
-165.000000;248.597701;-248.597701;
-163.994898;260.000000;-260.000000;
-164.000000;260.004785;-260.004785;
-164.272727;251.000000;-251.000000;
-164.000000;251.529412;-251.529412;
-161.284211;255.000000;-255.000000;
-161.000000;255.148352;-255.148352;
161.252475;241.000000;-241.000000;
159.437500;241.000000;-241.000000;
-160.000000;258.427711;-258.427711;
160.000000;262.799163;-262.799163;
0.900000;7.000000;-7.000000;
160.000000;255.895062;-255.895062;
159.000000;256.130137;-256.130137;
160.000000;254.309524;-254.309524;
159.362745;254.000000;-254.000000;
159.000000;306.044776;-306.044776;
158.991254;306.000000;-306.000000;
159.000000;273.160000;-273.160000;
158.894737;273.000000;-273.000000;
159.000000;270.045045;-270.045045;
158.615385;270.000000;-270.000000;
159.000000;244.673684;-244.673684;
158.515152;244.000000;-244.000000;
159.000000;235.119497;-235.119497;
158.793478;235.000000;-235.000000;
158.000000;307.104762;-307.104762;
157.266667;307.000000;-307.000000;
158.000000;266.540984;-266.540984;
157.312500;266.000000;-266.000000;
158.000000;264.404624;-264.404624;
157.698276;264.000000;-264.000000;
158.000000;254.755760;-254.755760;
157.000000;253.510638;-253.510638;
156.000000;254.597826;-254.597826;
157.171875;255.000000;-255.000000;
158.000000;250.020202;-250.020202;
157.955556;250.000000;-250.000000;
158.000000;246.202335;-246.202335;
157.522936;246.000000;-246.000000;
158.000000;234.489510;-234.489510;
157.000000;233.719298;-233.719298;
155.125786;233.000000;-233.000000;
157.000000;234.457143;-234.457143;
157.000000;311.016854;-311.016854;
156.957143;311.000000;-311.000000;
157.000000;285.309859;-285.309859;
157.000000;283.142857;-283.142857;
157.000000;285.309859;-285.309859;
157.131579;280.000000;-280.000000;
157.000000;280.227273;-280.227273;
157.240000;271.000000;-271.000000;
157.000000;271.413793;-271.413793;
157.049020;251.000000;-251.000000;
157.000000;251.105263;-251.105263;
157.447917;228.000000;-228.000000;
157.000000;228.537500;-228.537500;
156.700000;308.000000;-308.000000;
156.000000;308.488372;-308.488372;
156.188841;297.000000;-297.000000;
156.000000;297.185654;-297.185654;
156.352941;294.000000;-294.000000;
154.814815;294.000000;-294.000000;
155.233463;295.000000;-295.000000;
156.000000;277.244048;-277.244048;
155.108696;277.000000;-277.000000;
156.000000;261.222222;-261.222222;
155.961538;261.000000;-261.000000;
156.000000;258.231707;-258.231707;
156.220930;258.000000;-258.000000;
156.000000;252.523364;-252.523364;
155.000000;251.912698;-251.912698;
156.000000;252.523364;-252.523364;
156.344262;236.000000;-236.000000;
155.689655;235.000000;-235.000000;
155.000000;236.398601;-236.398601;
156.000000;226.363636;-226.363636;
155.884615;226.000000;-226.000000;
-155.000000;275.105072;-275.105072;
-155.245763;275.000000;-275.000000;
-155.000000;265.022989;-265.022989;
-154.980488;265.000000;-265.000000;
155.000000;285.147826;-285.147826;
154.679245;285.000000;-285.000000;
155.000000;262.015873;-262.015873;
154.985294;262.000000;-262.000000;
155.000000;219.934783;-219.934783;
155.398148;219.000000;-219.000000;
-154.000000;268.403509;-268.403509;
-153.618785;268.000000;-268.000000;
154.000000;296.930233;-296.930233;
153.650655;296.000000;-296.000000;
154.000000;273.184783;-273.184783;
152.639004;274.000000;-274.000000;
154.000000;272.857143;-272.857143;
154.000000;246.918129;-246.918129;
154.000000;213.793651;-213.793651;
154.000000;206.253968;-206.253968;
152.630769;206.000000;-206.000000;
154.000000;207.534091;-207.534091;
154.295918;204.000000;-204.000000;
152.620000;204.000000;-204.000000;
154.000000;198.942675;-198.942675;
-153.000000;263.883333;-263.883333;
153.000000;322.579882;-322.579882;
153.000000;308.752443;-308.752443;
153.000000;292.666667;-292.666667;
153.232558;290.000000;-290.000000;
152.533898;291.000000;-291.000000;
153.000000;278.188034;-278.188034;
152.614035;278.000000;-278.000000;
153.000000;270.245455;-270.245455;
153.364865;270.000000;-270.000000;
153.000000;241.009009;-241.009009;
152.000000;240.661417;-240.661417;
153.000000;241.009009;-241.009009;
152.602459;222.000000;-222.000000;
153.000000;222.375969;-222.375969;
152.562162;218.000000;-218.000000;
153.000000;218.852632;-218.852632;
153.285714;213.000000;-213.000000;
151.495495;213.000000;-213.000000;
152.000000;317.663265;-317.663265;
152.000000;300.510638;-300.510638;
150.750000;300.000000;-300.000000;
150.000000;301.078740;-301.078740;
152.000000;284.752809;-284.752809;
150.873786;250.000000;-250.000000;
152.470000;250.000000;-250.000000;
152.000000;239.229358;-239.229358;
152.480769;239.000000;-239.000000;
152.000000;220.533333;-220.533333;
152.078431;220.000000;-220.000000;
152.000000;202.201117;-202.201117;
151.709677;202.000000;-202.000000;
151.000000;324.590000;-324.590000;
150.766798;324.000000;-324.000000;
151.000000;308.032967;-308.032967;
150.987903;308.000000;-308.000000;
151.000000;304.282051;-304.282051;
150.869048;304.000000;-304.000000;
151.000000;273.129032;-273.129032;
151.219178;273.000000;-273.000000;
151.000000;269.067708;-269.067708;
151.069519;269.000000;-269.000000;
151.000000;236.088889;-236.088889;
151.063492;236.000000;-236.000000;
151.000000;232.440000;-232.440000;
151.203704;232.000000;-232.000000;
151.000000;228.388889;-228.388889;
151.460526;228.000000;-228.000000;
151.000000;193.825243;-193.825243;
150.437086;193.000000;-193.000000;
-150.000000;273.885057;-273.885057;
-149.312500;273.000000;-273.000000;
150.000000;328.094118;-328.094118;
149.666667;328.000000;-328.000000;
150.000000;326.022222;-326.022222;
150.000000;324.984772;-324.984772;
150.000000;326.022222;-326.022222;
150.262626;303.000000;-303.000000;
150.000000;303.416000;-303.416000;
149.660000;278.000000;-278.000000;
150.000000;278.497076;-278.497076;
149.927835;256.000000;-256.000000;
150.000000;256.025926;-256.025926;
149.822430;251.000000;-251.000000;
150.000000;251.324786;-251.324786;
149.939716;219.000000;-219.000000;
150.000000;219.112583;-219.112583;
150.202454;200.000000;-200.000000;
150.000000;200.434211;-200.434211;
148.645570;315.000000;-315.000000;
146.965278;315.000000;-315.000000;
148.493827;314.000000;-314.000000;
149.000000;314.594203;-314.594203;
148.905882;289.000000;-289.000000;
149.000000;289.181818;-289.181818;
148.807910;268.000000;-268.000000;
149.000000;268.330097;-268.330097;
-147.708333;278.000000;-278.000000;
-148.000000;278.259259;-278.259259;
148.427350;330.000000;-330.000000;
148.000000;330.349650;-330.349650;
148.238095;328.000000;-328.000000;
147.000000;326.000000;-326.000000;
146.000000;324.993789;-324.993789;
147.000000;326.000000;-326.000000;
144.529412;327.000000;-327.000000;
145.000000;329.543210;-329.543210;
147.000000;328.571429;-328.571429;
148.000000;195.243902;-195.243902;
148.638298;195.000000;-195.000000;
-147.000000;288.087786;-288.087786;
-147.273810;288.000000;-288.000000;
-147.000000;282.866667;-282.866667;
-146.000000;281.565657;-281.565657;
-147.000000;282.866667;-282.866667;
147.164179;320.000000;-320.000000;
147.000000;320.343750;-320.343750;
147.308571;185.000000;-185.000000;
147.000000;185.189474;-185.189474;
146.412500;332.000000;-332.000000;
146.000000;332.252874;-332.252874;
145.866242;282.000000;-282.000000;
146.000000;282.104478;-282.104478;
145.921260;203.000000;-203.000000;
146.000000;203.086957;-203.086957;
145.707921;198.000000;-198.000000;
146.000000;198.967213;-198.967213;
145.852941;195.000000;-195.000000;
146.000000;195.203488;-195.203488;
144.723810;306.000000;-306.000000;
145.000000;306.223077;-306.223077;
145.091429;189.000000;-189.000000;
145.000000;189.152381;-189.152381;
-143.771277;288.000000;-288.000000;
-144.000000;288.182979;-288.182979;
144.115854;342.000000;-342.000000;
144.000000;342.094059;-342.094059;
144.140741;334.000000;-334.000000;
144.000000;334.475000;-334.475000;
143.951754;320.000000;-320.000000;
144.000000;320.062147;-320.062147;
143.968421;302.000000;-302.000000;
144.000000;302.042254;-302.042254;
143.832512;285.000000;-285.000000;
144.000000;285.100000;-285.100000;
144.198980;186.000000;-186.000000;
143.400000;185.000000;-185.000000;
144.000000;181.916923;-181.916923;
-143.000000;286.907216;-286.907216;
-143.000000;276.965066;-276.965066;
-142.000000;277.258621;-277.258621;
143.000000;337.171946;-337.171946;
142.842324;337.000000;-337.000000;
143.000000;333.072368;-333.072368;
142.855263;333.000000;-333.000000;
143.000000;321.504425;-321.504425;
143.255605;321.000000;-321.000000;
143.000000;319.092050;-319.092050;
143.198198;319.000000;-319.000000;
143.000000;313.345679;-313.345679;
141.000000;314.240000;-314.240000;
138.260870;314.000000;-314.000000;
140.739726;313.000000;-313.000000;
143.000000;312.282051;-312.282051;
143.000000;198.743697;-198.743697;
141.000000;327.261538;-327.261538;
140.000000;329.568915;-329.568915;
139.000000;328.031250;-328.031250;
138.971751;327.000000;-327.000000;
140.942857;326.000000;-326.000000;
140.000000;324.953846;-324.953846;
142.000000;325.477157;-325.477157;
142.000000;319.827869;-319.827869;
-140.000000;290.806452;-290.806452;
-140.000000;284.882682;-284.882682;
140.000000;330.807692;-330.807692;
140.000000;311.875000;-311.875000;
140.000000;194.823529;-194.823529;
-139.000000;291.768750;-291.768750;
-139.000000;287.952381;-287.952381;
-138.000000;288.241379;-288.241379;
139.000000;332.142857;-332.142857;
139.104478;332.000000;-332.000000;
139.000000;179.362445;-179.362445;
138.407143;179.000000;-179.000000;
139.000000;177.000000;-177.000000;
139.000000;175.984127;-175.984127;
137.428571;177.000000;-177.000000;
137.000000;178.524590;-178.524590;
139.000000;177.000000;-177.000000;
138.197917;346.000000;-346.000000;
138.000000;346.175926;-346.175926;
137.780612;335.000000;-335.000000;
138.000000;335.155235;-335.155235;
137.250000;315.000000;-315.000000;
137.000000;313.753846;-313.753846;
138.200000;315.000000;-315.000000;
-137.000000;296.033333;-296.033333;
-137.138889;296.000000;-296.000000;
137.000000;316.014085;-316.014085;
137.010381;316.000000;-316.000000;
137.000000;194.158333;-194.158333;
137.327586;194.000000;-194.000000;
137.000000;180.428571;-180.428571;
136.846939;180.000000;-180.000000;
-136.000000;294.622881;-294.622881;
-136.565385;294.000000;-294.000000;
136.000000;362.013575;-362.013575;
135.984043;362.000000;-362.000000;
136.000000;349.866667;-349.866667;
135.611940;349.000000;-349.000000;
136.000000;343.815789;-343.815789;
135.583893;343.000000;-343.000000;
136.000000;173.054054;-173.054054;
136.137931;173.000000;-173.000000;
136.000000;161.009615;-161.009615;
135.993631;161.000000;-161.000000;
-135.000000;291.583333;-291.583333;
-135.000000;289.962733;-289.962733;
-133.776596;291.000000;-291.000000;
135.000000;347.945455;-347.945455;
135.000000;182.773438;-182.773438;
135.000000;173.500000;-173.500000;
134.000000;346.868263;-346.868263;
134.000000;344.560000;-344.560000;
134.000000;181.858407;-181.858407;
134.000000;179.694656;-179.694656;
134.000000;176.434783;-176.434783;
134.000000;162.661538;-162.661538;
133.000000;182.630872;-182.630872;
133.000000;170.653846;-170.653846;
131.150943;170.000000;-170.000000;
133.000000;171.246575;-171.246575;
133.090909;169.000000;-169.000000;
133.000000;169.081081;-169.081081;
133.448598;161.000000;-161.000000;
133.000000;161.578313;-161.578313;
-132.851852;293.000000;-293.000000;
-132.000000;293.102222;-293.102222;
132.290123;352.000000;-352.000000;
132.000000;352.566265;-352.566265;
131.938144;336.000000;-336.000000;
132.000000;336.184615;-336.184615;
131.258216;365.000000;-365.000000;
129.783505;365.000000;-365.000000;
131.000000;339.728477;-339.728477;
131.000000;317.782895;-317.782895;
131.000000;172.644444;-172.644444;
129.000000;343.666667;-343.666667;
129.000000;170.904762;-170.904762;
129.000000;167.736842;-167.736842;
129.000000;155.111111;-155.111111;
129.512821;149.000000;-149.000000;
128.606061;150.000000;-150.000000;
-128.000000;298.308511;-298.308511;
-127.807947;298.000000;-298.000000;
128.000000;366.278302;-366.278302;
128.000000;364.820000;-364.820000;
128.000000;366.278302;-366.278302;
128.039216;355.000000;-355.000000;
128.000000;355.062500;-355.062500;
-127.380952;299.000000;-299.000000;
-125.814371;299.000000;-299.000000;
127.000000;355.712500;-355.712500;
127.000000;168.536585;-168.536585;
127.000000;148.862069;-148.862069;
126.000000;149.623077;-149.623077;
127.000000;142.043956;-142.043956;
126.902439;142.000000;-142.000000;
127.000000;140.272727;-140.272727;
126.868132;140.000000;-140.000000;
126.000000;352.011561;-352.011561;
126.068966;352.000000;-352.000000;
126.000000;156.541463;-156.541463;
126.895161;156.000000;-156.000000;
126.000000;152.070922;-152.070922;
126.294118;152.000000;-152.000000;
-125.000000;308.074380;-308.074380;
-125.129496;308.000000;-308.000000;
125.000000;369.240260;-369.240260;
124.579545;369.000000;-369.000000;
125.000000;356.063291;-356.063291;
124.500000;356.000000;-356.000000;
125.000000;157.208333;-157.208333;
125.175439;157.000000;-157.000000;
124.000000;147.074074;-147.074074;
124.250000;147.000000;-147.000000;
124.000000;142.030303;-142.030303;
122.201439;141.000000;-141.000000;
124.000000;141.500000;-141.500000;
-121.703297;309.000000;-309.000000;
-123.026667;309.000000;-309.000000;
123.000000;360.111765;-360.111765;
122.750000;360.000000;-360.000000;
123.000000;353.406250;-353.406250;
123.397959;353.000000;-353.000000;
123.000000;132.306452;-132.306452;
122.627451;132.000000;-132.000000;
122.000000;372.395018;-372.395018;
121.274510;372.000000;-372.000000;
122.000000;369.151079;-369.151079;
121.475000;369.000000;-369.000000;
122.000000;356.438596;-356.438596;
122.257732;356.000000;-356.000000;
122.000000;349.523810;-349.523810;
120.566038;350.000000;-350.000000;
122.000000;348.796296;-348.796296;
122.000000;126.875000;-126.875000;
-121.000000;309.547009;-309.547009;
119.494382;355.000000;-355.000000;
121.385417;355.000000;-355.000000;
121.000000;353.651163;-353.651163;
121.000000;351.683453;-351.683453;
121.000000;353.651163;-353.651163;
120.854054;148.000000;-148.000000;
121.000000;148.142857;-148.142857;
120.000000;138.385135;-138.385135;
120.454545;137.000000;-137.000000;
120.000000;135.660714;-135.660714;
121.792453;137.000000;-137.000000;
121.000000;134.028986;-134.028986;
121.000000;129.947368;-129.947368;
121.000000;125.651376;-125.651376;
121.000000;123.126761;-123.126761;
121.000000;114.787234;-114.787234;
-120.000000;313.391304;-313.391304;
-120.000000;305.772277;-305.772277;
120.000000;374.972851;-374.972851;
120.000000;360.624000;-360.624000;
120.000000;145.728000;-145.728000;
120.000000;133.000000;-133.000000;
120.000000;117.697674;-117.697674;
119.000000;118.793103;-118.793103;
120.000000;114.555556;-114.555556;
119.561404;114.000000;-114.000000;
-119.000000;313.131148;-313.131148;
-119.372093;313.000000;-313.000000;
-119.000000;308.142857;-308.142857;
-119.000000;306.813725;-306.813725;
-117.973451;308.000000;-308.000000;
119.000000;373.722222;-373.722222;
119.000000;357.666667;-357.666667;
118.000000;355.407895;-355.407895;
117.000000;354.678571;-354.678571;
119.000000;353.412587;-353.412587;
118.000000;370.848875;-370.848875;
118.000000;362.894737;-362.894737;
117.000000;363.000000;-363.000000;
118.000000;136.235294;-136.235294;
118.800000;136.000000;-136.000000;
118.000000;130.307692;-130.307692;
118.069364;130.000000;-130.000000;
-117.000000;306.046296;-306.046296;
-116.916667;306.000000;-306.000000;
117.000000;372.128571;-372.128571;
116.704918;372.000000;-372.000000;
117.000000;123.083333;-123.083333;
117.083333;123.000000;-123.000000;
117.000000;108.017341;-108.017341;
116.967742;108.000000;-108.000000;
-116.000000;317.068571;-317.068571;
-116.054299;317.000000;-317.000000;
116.000000;357.047904;-357.047904;
116.077670;357.000000;-357.000000;
116.000000;121.202703;-121.202703;
116.344828;121.000000;-121.000000;
116.000000;110.302158;-110.302158;
115.652893;110.000000;-110.000000;
-115.000000;312.672840;-312.672840;
-115.000000;310.877358;-310.877358;
-115.000000;312.672840;-312.672840;
115.043478;373.000000;-373.000000;
113.594660;373.000000;-373.000000;
115.000000;359.888889;-359.888889;
115.000000;354.774648;-354.774648;
115.589552;106.000000;-106.000000;
113.959677;106.000000;-106.000000;
115.000000;107.243590;-107.243590;
115.465608;103.000000;-103.000000;
113.642857;103.000000;-103.000000;
114.000000;356.788000;-356.788000;
-113.000000;311.730769;-311.730769;
113.299065;374.000000;-374.000000;
111.746535;374.000000;-374.000000;
111.000000;375.608000;-375.608000;
112.000000;365.991597;-365.991597;
111.000000;364.690476;-364.690476;
113.000000;363.611111;-363.611111;
113.000000;109.090909;-109.090909;
113.000000;98.762887;-98.762887;
111.444934;100.000000;-100.000000;
113.000000;99.214953;-99.214953;
-112.491667;315.000000;-315.000000;
-111.681967;314.000000;-314.000000;
112.000000;361.773333;-361.773333;
110.080000;358.000000;-358.000000;
110.000000;356.406780;-356.406780;
112.000000;357.485714;-357.485714;
112.000000;97.931818;-97.931818;
111.000000;98.418605;-98.418605;
111.000000;91.182692;-91.182692;
110.840336;91.000000;-91.000000;
110.000000;376.210526;-376.210526;
109.673469;376.000000;-376.000000;
110.000000;364.550000;-364.550000;
110.221477;364.000000;-364.000000;
110.000000;359.017857;-359.017857;
110.045977;359.000000;-359.000000;
110.000000;110.163265;-110.163265;
110.285714;110.000000;-110.000000;
110.000000;106.303797;-106.303797;
110.244898;106.000000;-106.000000;
-109.000000;317.159236;-317.159236;
-108.519231;317.000000;-317.000000;
109.000000;368.295775;-368.295775;
108.752941;368.000000;-368.000000;
109.000000;365.184211;-365.184211;
109.205882;365.000000;-365.000000;
109.000000;88.028571;-88.028571;
108.875000;88.000000;-88.000000;
109.000000;82.304688;-82.304688;
108.779661;82.000000;-82.000000;
108.000000;378.145985;-378.145985;
107.600000;378.000000;-378.000000;
108.000000;376.627451;-376.627451;
107.866109;376.000000;-376.000000;
108.000000;360.697674;-360.697674;
107.000000;359.333333;-359.333333;
108.000000;360.697674;-360.697674;
107.982301;103.000000;-103.000000;
108.000000;103.008621;-103.008621;
108.032609;83.000000;-83.000000;
108.000000;83.166667;-83.166667;
-106.729412;324.000000;-324.000000;
-107.000000;324.105023;-324.105023;
107.075000;87.000000;-87.000000;
107.000000;87.272727;-87.272727;
107.015873;77.000000;-77.000000;
107.000000;77.017442;-77.017442;
105.487603;366.000000;-366.000000;
106.000000;366.681319;-366.681319;
105.906615;98.000000;-98.000000;
106.000000;98.128342;-98.128342;
105.000000;90.380435;-90.380435;
105.000000;88.738562;-88.738562;
106.224138;90.000000;-90.000000;
105.000000;361.296552;-361.296552;
105.390909;361.000000;-361.000000;
105.000000;78.311005;-78.311005;
104.572368;78.000000;-78.000000;
104.000000;66.322581;-66.322581;
103.846154;66.000000;-66.000000;
104.000000;63.241379;-63.241379;
103.676923;63.000000;-63.000000;
104.000000;58.846154;-58.846154;
103.284024;58.000000;-58.000000;
103.000000;379.822785;-379.822785;
102.596273;379.000000;-379.000000;
103.000000;84.016393;-84.016393;
103.008197;84.000000;-84.000000;
103.000000;64.033333;-64.033333;
102.927536;64.000000;-64.000000;
102.000000;363.048193;-363.048193;
102.033195;363.000000;-363.000000;
102.000000;78.330986;-78.330986;
102.000000;76.951613;-76.951613;
102.000000;78.330986;-78.330986;
102.225806;58.000000;-58.000000;
102.000000;58.137255;-58.137255;
102.173077;55.000000;-55.000000;
101.745455;54.000000;-54.000000;
102.000000;44.973262;-44.973262;
101.000000;45.516129;-45.516129;
101.000000;381.333333;-381.333333;
100.381679;381.000000;-381.000000;
101.000000;367.130952;-367.130952;
101.500000;367.000000;-367.000000;
101.000000;49.453237;-49.453237;
100.000000;48.220472;-48.220472;
101.000000;49.453237;-49.453237;
100.287823;383.000000;-383.000000;
100.000000;383.513158;-383.513158;
99.826667;72.000000;-72.000000;
100.000000;72.175676;-72.175676;
99.975610;65.000000;-65.000000;
100.000000;65.048193;-65.048193;
100.000000;57.000000;-57.000000;
100.000000;57.000000;-57.000000;
100.916667;39.000000;-39.000000;
100.000000;39.137500;-39.137500;
98.413462;369.000000;-369.000000;
99.000000;369.500000;-369.500000;
98.988235;77.000000;-77.000000;
99.000000;77.025000;-77.025000;
98.970588;58.000000;-58.000000;
99.000000;58.016260;-58.016260;
99.129310;37.000000;-37.000000;
99.000000;37.394737;-37.394737;
-97.797619;330.000000;-330.000000;
-98.000000;330.223684;-330.223684;
98.362319;382.000000;-382.000000;
98.000000;382.090909;-382.090909;
97.927928;70.000000;-70.000000;
98.000000;70.183908;-70.183908;
97.948529;67.000000;-67.000000;
98.065116;66.000000;-66.000000;
98.000000;51.702381;-51.702381;
98.000000;35.354167;-35.354167;
97.000000;370.732877;-370.732877;
97.000000;362.751553;-362.751553;
97.000000;27.651515;-27.651515;
97.000000;21.543478;-21.543478;
96.000000;374.250000;-374.250000;
96.000000;365.892157;-365.892157;
96.000000;42.704301;-42.704301;
96.000000;14.000000;-14.000000;
96.000000;6.963964;-6.963964;
95.000000;37.809091;-37.809091;
93.742222;35.000000;-35.000000;
95.000000;33.988764;-33.988764;
95.000000;35.336207;-35.336207;
95.276119;13.000000;-13.000000;
94.836364;12.000000;-12.000000;
-94.000000;325.892857;-325.892857;
94.000000;383.697613;-383.697613;
0.900000;7.000000;-7.000000;
93.924051;369.000000;-369.000000;
94.208333;370.000000;-370.000000;
94.000000;367.046584;-367.046584;
94.099338;367.000000;-367.000000;
94.000000;24.461538;-24.461538;
94.394737;24.000000;-24.000000;
94.000000;15.318182;-15.318182;
94.000000;13.990654;-13.990654;
94.000000;15.318182;-15.318182;
94.661538;8.000000;-8.000000;
94.000000;5.751880;-5.751880;
92.754237;7.000000;-7.000000;
94.000000;8.394495;-8.394495;
93.261745;386.000000;-386.000000;
93.000000;386.192118;-386.192118;
92.864516;42.000000;-42.000000;
93.000000;42.147887;-42.147887;
92.142857;30.000000;-30.000000;
93.000000;30.028169;-30.028169;
-91.323308;335.000000;-335.000000;
-92.000000;335.666667;-335.666667;
92.073446;387.000000;-387.000000;
92.000000;387.092199;-387.092199;
92.403846;385.000000;-385.000000;
92.000000;385.407767;-385.407767;
91.340659;374.000000;-374.000000;
92.000000;374.309278;-374.309278;
91.792208;368.000000;-368.000000;
92.000000;368.244898;-368.244898;
91.708333;24.000000;-24.000000;
92.335570;23.000000;-23.000000;
-91.000000;330.826531;-330.826531;
-91.000000;327.554217;-327.554217;
91.000000;377.240310;-377.240310;
91.000000;32.946078;-32.946078;
-88.574257;334.000000;-334.000000;
-88.000000;332.421875;-332.421875;
-90.000000;333.227273;-333.227273;
-89.000000;336.169492;-336.169492;
-88.000000;327.891228;-327.891228;
88.000000;388.837838;-388.837838;
-87.000000;330.428571;-330.428571;
-87.000000;326.791855;-326.791855;
87.000000;387.818770;-387.818770;
87.000000;377.901235;-377.901235;
87.000000;368.917293;-368.917293;
84.000000;388.806557;-388.806557;
84.000000;369.922559;-369.922559;
83.000000;376.560000;-376.560000;
-82.000000;339.730994;-339.730994;
80.686869;377.000000;-377.000000;
81.125000;378.000000;-378.000000;
81.000000;374.931818;-374.931818;
81.000000;372.961538;-372.961538;
81.000000;374.931818;-374.931818;
80.283019;383.000000;-383.000000;
80.000000;383.081081;-383.081081;
-79.911111;339.000000;-339.000000;
-79.000000;339.267974;-339.267974;
78.406250;373.000000;-373.000000;
79.000000;373.367742;-373.367742;
-77.685393;342.000000;-342.000000;
-78.000000;342.378378;-342.378378;
-78.469388;338.000000;-338.000000;
-78.000000;338.361257;-338.361257;
76.000000;376.238095;-376.238095;
75.000000;375.435897;-375.435897;
77.251534;376.000000;-376.000000;
77.000000;373.281609;-373.281609;
77.556818;373.000000;-373.000000;
-76.000000;347.202073;-347.202073;
-76.230769;347.000000;-347.000000;
-75.000000;345.443662;-345.443662;
-72.000000;345.466667;-345.466667;
-72.000000;343.547445;-343.547445;
-73.705882;344.000000;-344.000000;
-75.000000;344.267442;-344.267442;
74.000000;378.384615;-378.384615;
-73.000000;339.424528;-339.424528;
-73.000000;337.989071;-337.989071;
72.000000;377.548387;-377.548387;
70.071429;378.000000;-378.000000;
72.000000;376.705628;-376.705628;
73.857143;378.000000;-378.000000;
73.000000;376.910448;-376.910448;
73.354651;376.000000;-376.000000;
-72.000000;348.143541;-348.143541;
-72.146341;348.000000;-348.000000;
72.000000;380.169014;-380.169014;
72.126316;380.000000;-380.000000;
72.000000;374.118227;-374.118227;
72.000000;372.767241;-372.767241;
72.000000;374.118227;-374.118227;
-68.456621;349.000000;-349.000000;
-69.000000;349.328729;-349.328729;
-69.076433;345.000000;-345.000000;
-67.901408;345.000000;-345.000000;
67.000000;384.826087;-384.826087;
66.000000;385.255172;-385.255172;
-66.000000;349.523364;-349.523364;
-64.960000;348.000000;-348.000000;
-66.967153;348.000000;-348.000000;
66.000000;377.758794;-377.758794;
65.000000;385.635294;-385.635294;
-64.000000;350.793103;-350.793103;
0.900000;15.000000;-15.000000;
64.000000;383.727273;-383.727273;
62.000000;384.413043;-384.413043;
61.000000;385.123552;-385.123552;
63.000000;386.237179;-386.237179;
64.000000;384.575000;-384.575000;
61.070175;388.000000;-388.000000;
61.000000;388.023529;-388.023529;
-60.051282;348.000000;-348.000000;
-60.000000;348.500000;-348.500000;
60.177536;386.000000;-386.000000;
58.829787;386.000000;-386.000000;
-59.000000;352.565217;-352.565217;
59.000000;383.961538;-383.961538;
59.000000;380.380952;-380.380952;
58.000000;386.714286;-386.714286;
0.900000;11.000000;-11.000000;
-56.000000;356.060976;-356.060976;
-54.468085;355.000000;-355.000000;
-57.000000;354.812903;-354.812903;
-57.000000;352.953846;-352.953846;
-57.000000;349.697248;-349.697248;
57.000000;383.250000;-383.250000;
57.000000;379.485106;-379.485106;
-56.000000;357.993548;-357.993548;
-56.000000;346.714286;-346.714286;
55.000000;383.862069;-383.862069;
-53.000000;352.837838;-352.837838;
-52.000000;354.514286;-354.514286;
-52.000000;351.553398;-351.553398;
52.000000;384.828571;-384.828571;
-50.000000;357.492188;-357.492188;
-50.000000;351.919355;-351.919355;
0.900000;9.000000;-9.000000;
47.000000;383.140000;-383.140000;
48.000000;382.704301;-382.704301;
49.000000;383.510204;-383.510204;
-47.366667;358.000000;-358.000000;
-47.000000;358.318841;-358.318841;
46.920455;380.000000;-380.000000;
47.000000;380.084848;-380.084848;
-46.139394;356.000000;-356.000000;
-46.000000;356.207207;-356.207207;
45.438776;385.000000;-385.000000;
43.818182;385.000000;-385.000000;
0.900000;7.000000;-7.000000;
43.958525;381.000000;-381.000000;
44.569231;382.000000;-382.000000;
43.000000;377.077922;-377.077922;
43.070588;377.000000;-377.000000;
-39.000000;365.093750;-365.093750;
-37.453659;366.000000;-366.000000;
-39.000000;364.945455;-364.945455;
-38.000000;361.800000;-361.800000;
0.900000;11.000000;-11.000000;
35.178571;381.000000;-381.000000;
34.888889;380.000000;-380.000000;
37.000000;379.550000;-379.550000;
36.000000;376.842640;-376.842640;
35.000000;386.558824;-386.558824;
-34.000000;369.808824;-369.808824;
34.000000;378.753425;-378.753425;
-33.000000;366.315789;-366.315789;
-32.000000;367.714286;-367.714286;
-32.000000;359.814516;-359.814516;
-31.000000;364.527027;-364.527027;
0.900000;19.000000;-19.000000;
30.000000;385.105263;-385.105263;
30.000000;383.090909;-383.090909;
30.000000;381.045455;-381.045455;
28.422819;383.000000;-383.000000;
27.659420;385.000000;-385.000000;
29.645833;386.000000;-386.000000;
-29.000000;369.379310;-369.379310;
-29.283505;369.000000;-369.000000;
29.000000;388.063694;-388.063694;
28.855072;388.000000;-388.000000;
27.000000;386.474684;-386.474684;
26.482759;386.000000;-386.000000;
27.000000;383.169697;-383.169697;
26.880851;383.000000;-383.000000;
25.000000;387.195946;-387.195946;
24.637500;387.000000;-387.000000;
25.000000;385.140845;-385.140845;
24.888476;385.000000;-385.000000;
23.000000;384.795082;-384.795082;
22.326389;384.000000;-384.000000;
-22.000000;372.035714;-372.035714;
-22.024390;372.000000;-372.000000;
22.000000;381.105882;-381.105882;
22.130435;381.000000;-381.000000;
22.000000;371.191977;-371.191977;
22.186630;371.000000;-371.000000;
21.000000;385.016447;-385.016447;
20.910714;385.000000;-385.000000;
20.000000;372.038660;-372.038660;
20.057471;372.000000;-372.000000;
-19.000000;372.383929;-372.383929;
-19.265432;372.000000;-372.000000;
-18.000000;374.281553;-374.281553;
-16.000000;373.784314;-373.784314;
-16.000000;371.486239;-371.486239;
-17.166667;373.000000;-373.000000;
-18.000000;374.281553;-374.281553;
-17.388889;371.000000;-371.000000;
-18.000000;371.122222;-371.122222;
-18.076336;367.000000;-367.000000;
-18.000000;367.185185;-367.185185;
17.650273;384.000000;-384.000000;
16.000000;382.575342;-382.575342;
16.222222;384.000000;-384.000000;
17.000000;373.124646;-373.124646;
17.236559;373.000000;-373.000000;
17.000000;371.483146;-371.483146;
17.300699;371.000000;-371.000000;
-16.000000;375.016194;-375.016194;
-16.026316;375.000000;-375.000000;
15.000000;373.308571;-373.308571;
14.000000;372.822785;-372.822785;
15.000000;373.308571;-373.308571;
-13.053191;368.000000;-368.000000;
-13.000000;368.147059;-368.147059;
12.045455;380.000000;-380.000000;
13.000000;380.768293;-380.768293;
12.000000;375.236735;-375.236735;
9.839806;375.000000;-375.000000;
12.000000;374.528455;-374.528455;
13.000000;375.168750;-375.168750;
-11.782051;375.000000;-375.000000;
-12.000000;375.447368;-375.447368;
-12.979592;370.000000;-370.000000;
-12.000000;370.275862;-370.275862;
-12.100592;367.000000;-367.000000;
-12.000000;367.090909;-367.090909;
-11.216667;369.000000;-369.000000;
-11.000000;369.317073;-369.317073;
-9.819820;375.000000;-375.000000;
-10.369748;374.000000;-374.000000;
-10.000000;370.932203;-370.932203;
-10.000000;367.802632;-367.802632;
10.000000;383.600000;-383.600000;
10.000000;371.741379;-371.741379;
-9.000000;366.979592;-366.979592;
0.900000;7.000000;-7.000000;
-6.779528;375.000000;-375.000000;
-8.194690;375.000000;-375.000000;
-6.000000;370.026201;-370.026201;
-5.940594;370.000000;-370.000000;
6.000000;382.297297;-382.297297;
5.765957;382.000000;-382.000000;
6.000000;373.283871;-373.283871;
5.000000;372.651007;-372.651007;
6.000000;373.283871;-373.283871;
5.352273;381.000000;-381.000000;
4.000000;379.694611;-379.694611;
4.000000;381.760563;-381.760563;
-4.000000;377.000000;-377.000000;
-4.000000;377.000000;-377.000000;
-4.000000;372.160839;-372.160839;
-3.806723;372.000000;-372.000000;
3.000000;384.004854;-384.004854;
2.995098;384.000000;-384.000000;
3.000000;382.380952;-382.380952;
2.677852;382.000000;-382.000000;
-2.000000;371.870130;-371.870130;
-1.443983;371.000000;-371.000000;
0.000000;372.691943;-372.691943;
-1.000000;373.513514;-373.513514;
-2.000000;371.870130;-371.870130;
2.166667;381.000000;-381.000000;
2.000000;381.144068;-381.144068;
0.154362;382.000000;-382.000000;
0.000000;382.097458;-382.097458;


==> data_REA_figure_050mW_09model.txt <==
xuser;yuser;yuser2;
0.900000;1174.000000;-1174.000000;
57.000000;6.904733;-6.904733;
57.149252;9.000000;-9.000000;
57.161335;12.000000;-12.000000;
57.176727;15.000000;-15.000000;
57.195320;18.000000;-18.000000;
58.708802;20.000000;-20.000000;
58.734245;23.000000;-23.000000;
58.762741;26.000000;-26.000000;
58.794092;29.000000;-29.000000;
58.828077;32.000000;-32.000000;
60.834296;33.000000;-33.000000;
60.875030;36.000000;-36.000000;
60.918114;39.000000;-39.000000;
60.963242;42.000000;-42.000000;
61.000000;44.361332;-44.361332;
63.000000;45.794662;-45.794662;
63.549133;48.000000;-48.000000;
63.604504;51.000000;-51.000000;
63.660856;54.000000;-54.000000;
63.717754;57.000000;-57.000000;
66.000000;57.911056;-57.911056;
66.264792;60.000000;-60.000000;
66.328969;63.000000;-63.000000;
66.392659;66.000000;-66.000000;
66.455314;69.000000;-69.000000;
67.246933;71.000000;-71.000000;
67.309224;74.000000;-74.000000;
67.369009;77.000000;-77.000000;
67.425624;80.000000;-80.000000;
67.478370;83.000000;-83.000000;
69.266019;84.000000;-84.000000;
69.320210;87.000000;-87.000000;
69.369139;90.000000;-90.000000;
69.411996;93.000000;-93.000000;
69.447932;96.000000;-96.000000;
71.000000;95.307229;-95.307229;
74.000000;95.897696;-95.897696;
74.554959;98.000000;-98.000000;
74.603462;101.000000;-101.000000;
74.643730;104.000000;-104.000000;
74.674804;107.000000;-107.000000;
76.000000;108.515626;-108.515626;
77.246759;110.000000;-110.000000;
77.270780;113.000000;-113.000000;
77.283140;116.000000;-116.000000;
77.282742;119.000000;-119.000000;
79.000000;120.336167;-120.336167;
82.000000;120.922929;-120.922929;
82.399321;123.000000;-123.000000;
82.396845;126.000000;-126.000000;
82.378948;129.000000;-129.000000;
82.344404;132.000000;-132.000000;
84.906638;133.000000;-133.000000;
84.864927;136.000000;-136.000000;
84.804144;139.000000;-139.000000;
84.722956;142.000000;-142.000000;
84.619999;145.000000;-145.000000;
87.000000;145.656521;-145.656521;
88.274634;145.000000;-145.000000;
88.175573;148.000000;-148.000000;
88.053005;151.000000;-151.000000;
87.957182;153.000000;-153.000000;
87.790896;156.000000;-156.000000;
89.000000;157.407134;-157.407134;
90.789727;159.000000;-159.000000;
90.592500;162.000000;-162.000000;
90.365588;165.000000;-165.000000;
90.107485;168.000000;-168.000000;
89.916646;170.000000;-170.000000;
91.198154;170.000000;-170.000000;
94.000000;169.629025;-169.629025;
96.345812;170.000000;-170.000000;
96.086703;173.000000;-173.000000;
95.894644;175.000000;-175.000000;
95.576443;178.000000;-178.000000;
95.222055;181.000000;-181.000000;
96.204633;182.000000;-182.000000;
99.000000;181.717298;-181.717298;
100.371246;183.000000;-183.000000;
100.001676;186.000000;-186.000000;
99.731758;188.000000;-188.000000;
99.293501;191.000000;-191.000000;
98.978289;193.000000;-193.000000;
100.000000;194.148445;-194.148445;
102.000000;193.379192;-193.379192;
104.705940;193.000000;-193.000000;
107.000000;192.990787;-192.990787;
106.932620;194.000000;-194.000000;
106.483545;197.000000;-197.000000;
106.000000;199.956077;-199.956077;
105.638394;202.000000;-202.000000;
105.070024;205.000000;-205.000000;
107.235322;205.000000;-205.000000;
110.000000;204.528534;-204.528534;
112.000000;203.733058;-203.733058;
114.375806;204.000000;-204.000000;
114.000000;206.225487;-206.225487;
113.494718;209.000000;-209.000000;
113.000000;211.528189;-211.528189;
112.481721;214.000000;-214.000000;
113.000000;216.185860;-216.185860;
115.000000;215.530522;-215.530522;
117.418419;216.000000;-216.000000;
116.988276;218.000000;-218.000000;
116.298297;221.000000;-221.000000;
115.809932;223.000000;-223.000000;
115.032397;226.000000;-226.000000;
114.481833;228.000000;-228.000000;
115.177702;229.000000;-229.000000;
118.000000;228.676524;-228.676524;
119.943927;228.000000;-228.000000;
119.130788;231.000000;-231.000000;
118.557008;233.000000;-233.000000;
117.958937;235.000000;-235.000000;
117.011117;238.000000;-238.000000;
116.344328;240.000000;-240.000000;
118.000000;241.482242;-241.482242;
120.000000;240.884777;-240.884777;
120.000000;242.420514;-242.420514;
119.102463;245.000000;-245.000000;
118.373379;247.000000;-247.000000;
117.615892;249.000000;-249.000000;
116.829149;251.000000;-251.000000;
116.000000;253.029163;-253.029163;
116.000000;255.155636;-255.155636;
118.000000;254.450014;-254.450014;
120.934480;255.000000;-255.000000;
120.000000;257.248392;-257.248392;
119.000000;259.556765;-259.556765;
118.000000;261.773967;-261.773967;
117.000000;263.907318;-263.907318;
116.000000;265.963390;-265.963390;
115.000000;267.948098;-267.948098;
115.000000;269.099062;-269.099062;
117.509382;269.000000;-269.000000;
119.813720;268.000000;-268.000000;
120.422596;269.000000;-269.000000;
119.420538;271.000000;-271.000000;
118.383945;273.000000;-273.000000;
117.311916;275.000000;-275.000000;
116.203528;277.000000;-277.000000;
115.057826;279.000000;-279.000000;
114.000000;280.788213;-280.788213;
113.000000;282.431310;-282.431310;
113.000000;284.172888;-284.172888;
115.000000;283.417588;-283.417588;
117.000000;282.666924;-282.666924;
118.262459;284.000000;-284.000000;
117.048534;286.000000;-286.000000;
116.000000;287.674932;-287.674932;
115.000000;289.231779;-289.231779;
113.832787;291.000000;-291.000000;
112.470762;293.000000;-293.000000;
111.064551;295.000000;-295.000000;
110.000000;296.469523;-296.469523;
108.864148;298.000000;-298.000000;
107.334140;300.000000;-300.000000;
110.000000;300.367583;-300.367583;
112.000000;299.541164;-299.541164;
114.000000;298.719018;-298.719018;
116.000000;297.901065;-297.901065;
115.989921;299.000000;-299.000000;
114.541939;301.000000;-301.000000;
113.047641;303.000000;-303.000000;
112.000000;304.361987;-304.361987;
110.708527;306.000000;-306.000000;
109.082901;308.000000;-308.000000;
108.000000;309.294046;-309.294046;
106.534571;311.000000;-311.000000;
105.000000;312.733525;-312.733525;
103.847841;314.000000;-314.000000;
102.000000;315.971432;-315.971432;
101.000000;317.008286;-317.008286;
102.000000;318.402585;-318.402585;
104.000000;317.615266;-317.615266;
106.000000;316.835403;-316.835403;
105.857219;318.000000;-318.000000;
104.000000;319.942360;-319.942360;
102.959221;321.000000;-321.000000;
101.000000;322.933216;-322.933216;
99.885703;324.000000;-324.000000;
98.000000;325.753422;-325.753422;
96.615988;327.000000;-327.000000;
95.000000;328.414071;-328.414071;
93.125724;330.000000;-330.000000;
91.907436;331.000000;-331.000000;
90.000000;332.517719;-332.517719;
88.067661;334.000000;-334.000000;
86.719605;335.000000;-335.000000;
85.000000;336.238187;-336.238187;
83.000000;337.625511;-337.625511;
81.000000;338.959148;-338.959148;
79.378179;340.000000;-340.000000;
77.768941;341.000000;-341.000000;
76.000000;342.061508;-342.061508;
74.000000;343.214024;-343.214024;
72.000000;344.318592;-344.318592;
70.000000;345.376333;-345.376333;
68.000000;346.388371;-346.388371;
66.000000;347.355829;-347.355829;
64.000000;348.279836;-348.279836;
62.000000;349.161521;-349.161521;
60.000000;350.002019;-350.002019;
57.484525;351.000000;-351.000000;
55.000000;351.925881;-351.925881;
53.000000;352.626872;-352.626872;
51.000000;353.291233;-353.291233;
48.733163;354.000000;-354.000000;
46.000000;354.792778;-354.792778;
44.000000;355.331241;-355.331241;
41.319484;356.000000;-356.000000;
39.000000;356.529383;-356.529383;
36.759669;357.000000;-357.000000;
34.000000;357.523114;-357.523114;
31.164155;358.000000;-358.000000;
29.000000;358.321294;-358.321294;
26.000000;358.709581;-358.709581;
23.328528;359.000000;-359.000000;
21.000000;359.210912;-359.210912;
18.000000;359.426036;-359.426036;
15.000000;359.579325;-359.579325;
12.793724;359.000000;-359.000000;
14.501384;358.000000;-358.000000;
16.222163;357.000000;-357.000000;
14.000000;356.399943;-356.399943;
11.000000;356.520902;-356.520902;
8.000000;356.580791;-356.580791;
5.000000;356.580647;-356.580647;
2.000000;356.521539;-356.521539;
-1.000000;356.404570;-356.404570;
-4.000000;356.230871;-356.230871;
-7.000000;356.001600;-356.001600;
-9.000000;355.816657;-355.816657;
-12.000000;355.494232;-355.494232;
-15.000000;355.118916;-355.118916;
-14.278214;354.000000;-354.000000;
-12.000000;353.562509;-353.562509;
-10.000000;352.219110;-352.219110;
-11.000000;351.135799;-351.135799;
-13.000000;350.941979;-350.941979;
-16.000000;350.603363;-350.603363;
-19.000000;350.210818;-350.210818;
-21.000000;349.919002;-349.919002;
-24.000000;349.434705;-349.434705;
-26.452476;349.000000;-349.000000;
-29.000000;348.510157;-348.510157;
-31.468079;348.000000;-348.000000;
-34.000000;347.439162;-347.439162;
-35.322442;346.000000;-346.000000;
-33.000000;345.348022;-345.348022;
-33.455238;344.000000;-344.000000;
-36.000000;343.440242;-343.440242;
-38.000000;342.974760;-342.974760;
-41.000000;342.230112;-342.230112;
-43.000000;341.704796;-341.704796;
-45.555411;341.000000;-341.000000;
-48.000000;340.290206;-340.290206;
-50.000000;339.683844;-339.683844;
-52.171353;339.000000;-339.000000;
-55.000000;338.068117;-338.068117;
-55.000000;336.560025;-336.560025;
-52.806525;336.000000;-336.000000;
-54.000000;334.943467;-334.943467;
-56.863388;334.000000;-334.000000;
-59.000000;333.264380;-333.264380;
-61.000000;332.551774;-332.551774;
-63.000000;331.816495;-331.816495;
-65.149214;331.000000;-331.000000;
-67.688340;330.000000;-330.000000;
-70.000000;329.057757;-329.057757;
-72.000000;328.216245;-328.216245;
-74.000000;327.351576;-327.351576;
-73.000000;326.670065;-326.670065;
-71.509059;325.000000;-325.000000;
-73.883122;324.000000;-324.000000;
-76.000000;323.079390;-323.079390;
-78.000000;322.184444;-322.184444;
-80.000000;321.265593;-321.265593;
-82.000000;320.322723;-320.322723;
-84.000000;319.355728;-319.355728;
-86.000000;318.364510;-318.364510;
-88.000000;317.348978;-317.348978;
-90.000000;316.309047;-316.309047;
-89.566635;315.000000;-315.000000;
-91.000000;313.067128;-313.067128;
-93.000000;312.001572;-312.001572;
-94.836704;311.000000;-311.000000;
-96.633059;310.000000;-310.000000;
-98.394454;309.000000;-309.000000;
-100.123142;308.000000;-308.000000;
-102.000000;306.892007;-306.892007;
-104.000000;305.685691;-305.685691;
-106.000000;304.453802;-304.453802;
-105.514883;303.000000;-303.000000;
-105.000000;301.644419;-301.644419;
-107.000000;300.410368;-300.410368;
-109.000000;299.150116;-299.150116;
-110.787791;298.000000;-298.000000;
-112.315436;297.000000;-297.000000;
-114.000000;295.879680;-295.879680;
-116.000000;294.522751;-294.522751;
-118.000000;293.139215;-293.139215;
-119.615420;292.000000;-292.000000;
-121.014807;291.000000;-291.000000;
-119.580665;290.000000;-290.000000;
-119.000000;288.932292;-288.932292;
-121.000000;287.512483;-287.512483;
-123.000000;286.065229;-286.065229;
-124.444396;285.000000;-285.000000;
-126.000000;283.837375;-283.837375;
-128.000000;282.314596;-282.314596;
-129.695440;281.000000;-281.000000;
-131.000000;279.974779;-279.974779;
-133.000000;278.374783;-278.374783;
-134.688681;277.000000;-277.000000;
-132.000000;276.578382;-276.578382;
-130.000000;275.089930;-275.089930;
-130.660984;274.000000;-274.000000;
-132.000000;272.942329;-272.942329;
-134.000000;271.333183;-271.333183;
-135.627214;270.000000;-270.000000;
-137.000000;268.859477;-268.859477;
-139.000000;267.168196;-267.168196;
-140.357653;266.000000;-266.000000;
-142.000000;264.567003;-264.567003;
-143.765376;263.000000;-263.000000;
-144.000000;261.834936;-261.834936;
-141.661309;261.000000;-261.000000;
-141.000000;259.564427;-259.564427;
-142.780251;258.000000;-258.000000;
-144.000000;256.912319;-256.912319;
-146.000000;255.097949;-255.097949;
-147.190083;254.000000;-254.000000;
-149.000000;252.305586;-252.305586;
-150.371413;251.000000;-251.000000;
-152.000000;249.427088;-249.427088;
-153.453463;248.000000;-248.000000;
-154.000000;246.852399;-246.852399;
-151.859417;246.000000;-246.000000;
-153.000000;244.290604;-244.290604;
-154.298249;243.000000;-243.000000;
-156.000000;241.283030;-241.283030;
-157.251300;240.000000;-240.000000;
-159.000000;238.180073;-238.180073;
-160.116457;237.000000;-237.000000;
-161.980068;235.000000;-235.000000;
-163.000000;233.888085;-233.888085;
-164.706528;232.000000;-232.000000;
-162.625134;231.000000;-231.000000;
-162.000000;229.676849;-229.676849;
-163.522300;228.000000;-228.000000;
-165.000000;226.347485;-226.347485;
-166.186637;225.000000;-225.000000;
-167.920760;223.000000;-223.000000;
-169.000000;221.735218;-221.735218;
-170.459263;220.000000;-220.000000;
-172.000000;218.139942;-218.139942;
-173.000000;216.914580;-216.914580;
-172.258080;215.000000;-215.000000;
-173.870814;213.000000;-213.000000;
-175.000000;211.576898;-211.576898;
-176.233905;210.000000;-210.000000;
-177.774346;208.000000;-208.000000;
-179.000000;206.383199;-206.383199;
-180.034842;205.000000;-205.000000;
-181.506657;203.000000;-203.000000;
-182.955713;201.000000;-201.000000;
-183.000000;199.624419;-199.624419;
-182.000000;198.813441;-198.813441;
-183.292469;197.000000;-197.000000;
-184.695115;195.000000;-195.000000;
-186.000000;193.109063;-193.109063;
-187.000000;191.636589;-191.636589;
-188.097052;190.000000;-190.000000;
-189.415577;188.000000;-188.000000;
-190.712824;186.000000;-186.000000;
-191.988985;184.000000;-184.000000;
-191.000000;182.854003;-182.854003;
-192.166380;181.000000;-181.000000;
-193.403716;179.000000;-179.000000;
-194.620560;177.000000;-177.000000;
-195.817125;175.000000;-175.000000;
-196.993628;173.000000;-173.000000;
-198.000000;171.259193;-171.259193;
-199.000000;169.503720;-169.503720;
-199.000000;167.690653;-167.690653;
-197.634576;166.000000;-166.000000;
-198.751363;164.000000;-164.000000;
-199.848735;162.000000;-162.000000;
121.000000;254.838472;-254.838472;
120.928168;254.000000;-254.000000;
117.000000;297.563023;-297.563023;
116.941533;297.000000;-297.000000;
116.000000;242.083838;-242.083838;
116.099113;242.000000;-242.000000;
115.000000;256.050539;-256.050539;
115.056309;256.000000;-256.000000;
114.000000;270.012748;-270.012748;
114.013913;270.000000;-270.000000;
107.000000;331.370970;-331.370970;
106.971710;331.000000;-331.000000;
107.000000;316.768913;-316.768913;
106.849572;316.000000;-316.000000;
107.000000;301.061407;-301.061407;
107.063186;301.000000;-301.000000;
106.000000;332.304043;-332.304043;
105.000000;331.905191;-331.905191;
103.000000;332.841922;-332.841922;
101.000000;333.781867;-333.781867;
99.000000;334.725092;-334.725092;
97.000000;335.671662;-335.671662;
95.000000;336.621645;-336.621645;
93.000000;337.575112;-337.575112;
91.000000;338.532134;-338.532134;
89.000000;339.492786;-339.492786;
87.000000;340.457144;-340.457144;
85.000000;341.425289;-341.425289;
82.327398;342.000000;-342.000000;
80.304564;343.000000;-343.000000;
78.285754;344.000000;-344.000000;
76.271026;345.000000;-345.000000;
74.260438;346.000000;-346.000000;
72.254052;347.000000;-347.000000;
70.251929;348.000000;-348.000000;
68.254132;349.000000;-349.000000;
66.260725;350.000000;-350.000000;
64.271776;351.000000;-351.000000;
62.287350;352.000000;-352.000000;
60.000000;352.218055;-352.218055;
58.000000;353.243849;-353.243849;
56.000000;354.274885;-354.274885;
54.000000;355.311299;-355.311299;
52.000000;356.353232;-356.353232;
50.000000;357.400831;-357.400831;
48.000000;358.454246;-358.454246;
46.000000;359.513635;-359.513635;
44.000000;360.579163;-360.579163;
42.000000;361.651000;-361.651000;
40.000000;362.729321;-362.729321;
38.000000;363.814312;-363.814312;
36.000000;364.906162;-364.906162;
35.000000;365.828938;-365.828938;
38.000000;365.383368;-365.383368;
40.284663;365.000000;-365.000000;
43.000000;364.491433;-364.491433;
45.377616;364.000000;-364.000000;
48.000000;363.404755;-363.404755;
50.000000;362.914274;-362.914274;
53.000000;362.114611;-362.114611;
55.000000;361.538136;-361.538136;
57.000000;360.928285;-360.928285;
59.837949;360.000000;-360.000000;
62.000000;359.242798;-359.242798;
64.000000;358.503210;-358.503210;
66.000000;357.725606;-357.725606;
68.000000;356.908835;-356.908835;
70.116240;356.000000;-356.000000;
72.328120;355.000000;-355.000000;
74.433660;354.000000;-354.000000;
76.444152;353.000000;-353.000000;
78.369334;352.000000;-352.000000;
80.217654;351.000000;-351.000000;
82.000000;349.997961;-349.997961;
84.000000;348.826441;-348.826441;
86.000000;347.605439;-347.605439;
88.000000;346.333818;-346.333818;
90.000000;345.010444;-345.010444;
91.472254;344.000000;-344.000000;
93.000000;342.921357;-342.921357;
95.000000;341.457330;-341.457330;
96.917725;340.000000;-340.000000;
98.192075;339.000000;-339.000000;
100.000000;337.538083;-337.538083;
101.837145;336.000000;-336.000000;
103.000000;334.998039;-334.998039;
105.000000;333.219323;-333.219323;
100.000000;318.024690;-318.024690;
33.000000;365.987478;-365.987478;


==> data_Relay_position_Nr2_050mW.txt <==
coverage;xMEAN;yMEAN;yyMEAN;xEEA;yEEA;yyEEA;xGAMMA;yGAMMA;yyGAMMA;
%500.000000;745.000000;185.000000;-185.000000;750.000000;265.000000;-265.000000;780.000000;175.000000;-175.000000
525.000000;730.000000;190.000000;-190.000000;710.000000;265.000000;-265.000000;700.000000;150.000000;-150.000000
550.000000;720.000000;200.000000;-200.000000;690.000000;265.000000;-265.000000;635.000000;115.000000;-115.000000
575.000000;705.000000;205.000000;-205.000000;670.000000;260.000000;-260.000000;600.000000;110.000000;-110.000000
600.000000;695.000000;215.000000;-215.000000;640.000000;275.000000;-275.000000;575.000000;110.000000;-110.000000
625.000000;680.000000;220.000000;-220.000000;620.000000;280.000000;-280.000000;545.000000;115.000000;-115.000000
650.000000;670.000000;225.000000;-225.000000;610.000000;285.000000;-285.000000;525.000000;105.000000;-105.000000
675.000000;660.000000;235.000000;-235.000000;590.000000;295.000000;-295.000000;500.000000;80.000000;-80.000000
700.000000;645.000000;240.000000;-240.000000;575.000000;305.000000;-305.000000;475.000000;120.000000;-120.000000
725.000000;635.000000;250.000000;-250.000000;555.000000;310.000000;-310.000000;455.000000;145.000000;-145.000000
%750.000000;625.000000;255.000000;-255.000000;525.000000;330.000000;-330.000000;440.000000;180.000000;-180.000000
775.000000;615.000000;260.000000;-260.000000;515.000000;335.000000;-335.000000;425.000000;210.000000;-210.000000
800.000000;600.000000;270.000000;-270.000000;495.000000;350.000000;-350.000000;415.000000;240.000000;-240.000000
825.000000;590.000000;275.000000;-275.000000;495.000000;350.000000;-350.000000;405.000000;265.000000;-265.000000
850.000000;580.000000;285.000000;-285.000000;485.000000;360.000000;-360.000000;395.000000;295.000000;-295.000000
875.000000;570.000000;290.000000;-290.000000;470.000000;365.000000;-365.000000;380.000000;315.000000;-315.000000
900.000000;555.000000;320.000000;-320.000000;445.000000;385.000000;-385.000000;365.000000;345.000000;-345.000000
925.000000;500.000000;340.000000;-340.000000;440.000000;390.000000;-390.000000;350.000000;370.000000;-370.000000
950.000000;430.000000;375.000000;-375.000000;400.000000;405.000000;-405.000000;345.000000;395.000000;-395.000000
%975.000000;345.000000;415.000000;-415.000000;345.000000;415.000000;-415.000000;330.000000;420.000000;-420.000000


==> data_Relay_position_Nr2_050mW_new.txt <==
coverage;xMEAN;yMEAN;yyMEAN;xEEA;yEEA;yyEEA;xGAMMA;yGAMMA;yyGAMMA;
%500.000000;745.000000;185.000000;-185.000000;750.000000;265.000000;-265.000000;870.000000;180.000000;-180.000000
525.000000;730.000000;190.000000;-190.000000;710.000000;265.000000;-265.000000;695.000000;185.000000;-185.000000
550.000000;720.000000;200.000000;-200.000000;690.000000;265.000000;-265.000000;660.000000;195.000000;-195.000000
575.000000;705.000000;205.000000;-205.000000;670.000000;260.000000;-260.000000;610.000000;185.000000;-185.000000
600.000000;695.000000;215.000000;-215.000000;640.000000;275.000000;-275.000000;590.000000;195.000000;-195.000000
625.000000;680.000000;220.000000;-220.000000;620.000000;280.000000;-280.000000;570.000000;200.000000;-200.000000
650.000000;670.000000;225.000000;-225.000000;610.000000;285.000000;-285.000000;550.000000;210.000000;-210.000000
675.000000;660.000000;235.000000;-235.000000;590.000000;295.000000;-295.000000;535.000000;215.000000;-215.000000
700.000000;645.000000;240.000000;-240.000000;575.000000;305.000000;-305.000000;515.000000;220.000000;-220.000000
725.000000;635.000000;250.000000;-250.000000;555.000000;310.000000;-310.000000;495.000000;225.000000;-225.000000
%750.000000;625.000000;255.000000;-255.000000;525.000000;330.000000;-330.000000;480.000000;225.000000;-225.000000
775.000000;615.000000;260.000000;-260.000000;515.000000;335.000000;-335.000000;460.000000;225.000000;-225.000000
800.000000;600.000000;270.000000;-270.000000;495.000000;350.000000;-350.000000;445.000000;230.000000;-230.000000
825.000000;590.000000;275.000000;-275.000000;495.000000;350.000000;-350.000000;425.000000;260.000000;-260.000000
850.000000;580.000000;285.000000;-285.000000;485.000000;360.000000;-360.000000;410.000000;290.000000;-290.000000
875.000000;570.000000;290.000000;-290.000000;470.000000;365.000000;-365.000000;395.000000;310.000000;-310.000000
900.000000;555.000000;320.000000;-320.000000;445.000000;385.000000;-385.000000;380.000000;340.000000;-340.000000
925.000000;500.000000;340.000000;-340.000000;440.000000;390.000000;-390.000000;380.000000;360.000000;-360.000000
950.000000;430.000000;375.000000;-375.000000;400.000000;405.000000;-405.000000;360.000000;390.000000;-390.000000
%975.000000;345.000000;415.000000;-415.000000;345.000000;415.000000;-415.000000;345.000000;415.000000;-415.000000


==> data_Relay_position_Nr3_050mW_new.txt <==
coverage;xMEAN;yMEAN;yyMEAN;xEEA;yEEA;yyEEA;xGAMMA;yGAMMA;yyGAMMA;
500.000000;755.000000;210.000000;-210.000000;755.000000;300.000000;-300.000000;545.000000;120.000000;-120.000000
525.000000;755.000000;210.000000;-210.000000;755.000000;300.000000;-300.000000;545.000000;150.000000;-150.000000
550.000000;755.000000;240.000000;-240.000000;755.000000;300.000000;-300.000000;755.000000;150.000000;-150.000000
575.000000;755.000000;240.000000;-240.000000;755.000000;300.000000;-300.000000;695.000000;270.000000;-270.000000
600.000000;725.000000;240.000000;-240.000000;725.000000;330.000000;-330.000000;665.000000;330.000000;-330.000000
625.000000;725.000000;270.000000;-270.000000;725.000000;330.000000;-330.000000;665.000000;330.000000;-330.000000
650.000000;725.000000;270.000000;-270.000000;695.000000;330.000000;-330.000000;635.000000;360.000000;-360.000000
675.000000;695.000000;270.000000;-270.000000;665.000000;360.000000;-360.000000;635.000000;360.000000;-360.000000
700.000000;695.000000;300.000000;-300.000000;695.000000;360.000000;-360.000000;605.000000;360.000000;-360.000000
725.000000;695.000000;300.000000;-300.000000;665.000000;360.000000;-360.000000;605.000000;390.000000;-390.000000
750.000000;665.000000;300.000000;-300.000000;635.000000;390.000000;-390.000000;575.000000;390.000000;-390.000000
775.000000;665.000000;300.000000;-300.000000;635.000000;390.000000;-390.000000;575.000000;420.000000;-420.000000
800.000000;665.000000;330.000000;-330.000000;635.000000;390.000000;-390.000000;515.000000;360.000000;-360.000000
825.000000;635.000000;330.000000;-330.000000;575.000000;420.000000;-420.000000;485.000000;360.000000;-360.000000
850.000000;635.000000;330.000000;-330.000000;635.000000;420.000000;-420.000000;455.000000;390.000000;-390.000000
875.000000;635.000000;360.000000;-360.000000;605.000000;420.000000;-420.000000;455.000000;390.000000;-390.000000
900.000000;605.000000;360.000000;-360.000000;605.000000;450.000000;-450.000000;455.000000;420.000000;-420.000000
925.000000;605.000000;360.000000;-360.000000;575.000000;450.000000;-450.000000;395.000000;360.000000;-360.000000
950.000000;605.000000;390.000000;-390.000000;515.000000;480.000000;-480.000000;395.000000;390.000000;-390.000000
975.000000;605.000000;420.000000;-420.000000;575.000000;480.000000;-480.000000;395.000000;420.000000;-420.000000
1000.000000;605.000000;450.000000;-450.000000;635.000000;510.000000;-510.000000;395.000000;450.000000;-450.000000
1025.000000;575.000000;450.000000;-450.000000;545.000000;510.000000;-510.000000;365.000000;450.000000;-450.000000
1050.000000;575.000000;480.000000;-480.000000;545.000000;540.000000;-540.000000;335.000000;480.000000;-480.000000
1075.000000;575.000000;510.000000;-510.000000;575.000000;570.000000;-570.000000;335.000000;510.000000;-510.000000
1100.000000;575.000000;540.000000;-540.000000;545.000000;600.000000;-600.000000;335.000000;540.000000;-540.000000
1125.000000;515.000000;540.000000;-540.000000;515.000000;600.000000;-600.000000;335.000000;540.000000;-540.000000
1150.000000;485.000000;570.000000;-570.000000;485.000000;630.000000;-630.000000;335.000000;570.000000;-570.000000
1175.000000;515.000000;600.000000;-600.000000;455.000000;660.000000;-660.000000;275.000000;600.000000;-600.000000
1200.000000;455.000000;630.000000;-630.000000;455.000000;660.000000;-660.000000;275.000000;630.000000;-630.000000
1225.000000;425.000000;630.000000;-630.000000;455.000000;660.000000;-660.000000;245.000000;660.000000;-660.000000
1250.000000;425.000000;660.000000;-660.000000;395.000000;690.000000;-690.000000;245.000000;690.000000;-690.000000
1275.000000;365.000000;690.000000;-690.000000;365.000000;720.000000;-720.000000;275.000000;690.000000;-690.000000
1300.000000;-326.000000;-1.000000;1.000000;-326.000000;-1.000000;1.000000;-326.000000;-1.000000;1.000000


==> data_figure_model_000mW_05_model.txt <==
xuser;yuser
-440.700698;9.974596
-440.700171;15.974596
-440.700048;5.974596
-440.699684;19.974596
-440.699088;23.974596
-440.698431;31.974596
-438.704800;33.974596
-438.703312;39.974596
-438.702183;43.974596
-438.700734;51.974596
-436.706043;55.974596
-436.704242;63.974596
-436.702467;67.974596
-434.707306;71.974596
-434.704300;77.974596
-434.000000;82.678152
-432.706829;87.974596
-432.703172;93.974596
-430.707257;97.974596
-430.703625;103.974596
-428.707411;107.974596
-428.702955;113.974596
-426.707429;117.974596
-426.000000;122.678818
-424.705775;127.974596
-424.000000;132.676883
-422.000000;136.682629
-420.708965;141.974596
-418.711570;145.974596
-418.705636;151.974596
-416.709347;155.974596
-414.711527;159.974596
-414.000000;164.681830
-412.000000;168.683781
-410.711440;173.974596
-408.713060;177.974596
-406.714539;181.974596
-406.000000;186.684292
-404.709784;191.974596
-402.710854;195.974596
-400.711786;199.974596
-398.000000;206.686376
-396.709611;211.974596
-394.710043;215.974596
-392.711963;219.974596
-390.712129;223.974596
-388.712161;227.974596
-386.712059;231.974596
-384.711822;235.974596
-382.714686;239.974596
-380.714194;243.974596
-378.713569;247.974596
-376.712809;251.974596
-374.714587;255.974596
-372.713571;259.974596
-370.000000;262.690456
-368.000000;266.689229
-364.722781;269.974596
-362.721294;273.974596
-360.719671;277.974596
-358.717911;281.974596
-356.000000;284.698664
-354.000000;288.696723
-350.725383;291.974596
-348.723162;295.974596
-346.000000;298.699224
-344.000000;302.699334
-342.000000;306.696777
-338.724657;309.974596
-336.724344;313.974596
-334.000000;316.700024
-332.000000;320.696981
-328.724238;323.974596
-326.000000;326.699677
-324.000000;330.698301
-320.725086;333.974596
-318.721394;337.974596
-316.000000;340.696525
-312.725379;343.974596
-310.000000;346.700352
-308.000000;350.696228
-304.722074;353.974596
-302.000000;356.699355
-298.724892;359.974596
-296.720243;363.974596
-294.000000;366.694748
-290.722366;369.974596
-288.000000;372.696718
-284.721471;375.974596
-282.000000;378.695660
-278.723159;381.974596
-276.000000;384.697199
-272.721328;387.974596
-270.000000;390.695204
-266.719002;393.974596
-264.000000;396.694783
-260.718270;399.974596
-258.000000;402.691823
-254.714970;405.974596
-250.000000;406.702675
-246.725583;409.974596
-244.000000;412.698847
-240.721413;415.974596
-238.000000;418.697064
-234.000000;420.699265
-230.721365;423.974596
-228.000000;426.694220
-224.000000;428.696043
-220.720244;431.974596
-218.000000;434.692859
-214.000000;436.694318
-210.000000;438.695626
-206.721789;441.974596
-202.722829;443.974596
-200.000000;446.695066
-196.000000;448.695883
-192.000000;450.701664
-188.721931;453.974596
-184.722339;455.974596
-182.000000;458.694185
-178.000000;460.696941
-174.000000;462.697004
-170.000000;464.696925
-166.716175;467.974596
-162.718411;469.974596
-158.717904;471.974596
-156.000000;474.689165
-152.000000;476.688428
-148.000000;478.690207
-144.000000;480.689205
-140.000000;482.688056
-136.000000;484.686760
-132.000000;486.688029
-128.000000;488.686467
-124.000000;490.684754
-120.000000;492.682890
-116.000000;494.683650
-112.000000;496.681513
-108.000000;498.679221
-104.000000;500.676771
-98.705752;501.974596
-94.702986;503.974596
-90.700057;505.974596
-86.000000;506.678188
-82.000000;508.679291
-78.000000;510.675988
-74.000000;512.672515
-70.000000;514.668869
-66.703029;513.974596
-62.699193;515.974596
-58.000000;516.676536
-54.000000;518.672422
-50.000000;520.671061
-44.693198;521.974596
-40.000000;522.670021
-36.000000;524.665238
-32.000000;526.663301
-26.684484;527.974596
-22.000000;528.660786
-18.000000;530.658402
-12.000000;530.660553
-8.000000;532.654732
-4.000000;534.648689
2.000000;534.653404
6.000000;536.647021
11.333880;537.974596
16.000000;538.644565
21.336856;539.974596
26.000000;540.637944
32.000000;540.641391
36.000000;542.633838
41.348762;543.974596
46.000000;544.625358
52.000000;544.627959
56.000000;546.619510
62.000000;546.618007
68.000000;546.623530
73.360836;547.974596
78.000000;548.612186
81.358530;547.974596
86.000000;548.614246
92.000000;548.611215
96.000000;550.601151
100.000000;548.616117
106.000000;548.612430
110.000000;550.601964
114.000000;548.606933
118.000000;550.600034
124.000000;550.595265
130.000000;550.590098
136.000000;550.590694
142.000000;550.584854
148.000000;550.584861
154.000000;550.578326
160.000000;550.571353
164.000000;548.574521
170.000000;548.577756
176.000000;548.569917
180.000000;546.572428
184.000000;548.565394
190.000000;548.556615
194.575888;547.974596
198.000000;544.575855
204.000000;544.566516
210.000000;544.556661
214.000000;542.568929
220.000000;542.558616
224.000000;540.559353
228.577398;539.974596
234.000000;538.557687
240.000000;538.545988
244.000000;536.545746
250.000000;536.542777
256.000000;536.529870
260.000000;534.536194
264.000000;532.535049
267.494942;9.974596
268.000000;532.525831
268.212875;17.974596
269.088844;23.974596
270.000000;532.521109
270.286985;31.974596
271.016837;37.974596
272.000000;532.516309
272.826120;45.974596
273.848676;51.974596
274.000000;54.036474
275.626179;57.974596
276.000000;60.592563
277.837286;65.974596
278.000000;68.580376
279.217438;73.974596
280.000000;76.662917
281.510238;81.974596
282.535135;529.974596
284.000000;528.512542
285.710721;89.974596
286.000000;92.073712
288.461339;93.974596
290.000000;526.504748
290.398593;99.974596
292.000000;103.748144
292.551929;107.974596
294.000000;111.161883
294.960855;113.974596
296.000000;116.895793
297.749370;119.974596
298.000000;122.320882
298.544926;519.974596
300.000000;127.458653
302.000000;516.523416
302.245958;131.974596
302.555962;513.974596
304.000000;136.956601
304.557570;511.974596
306.000000;141.005288
307.530039;141.974596
308.000000;144.215565
309.786040;147.974596
310.227399;149.974596
311.805417;151.974596
312.091114;153.974596
314.000000;494.562482
314.593677;491.974596
315.925538;159.974596
316.156982;159.974596
318.000000;159.440369
318.867115;159.974596
320.000000;484.573791
320.604438;481.974596
321.981869;169.974596
322.603999;479.974596
324.000000;173.044743
324.608344;475.974596
326.013891;175.974596
326.612233;471.974596
328.000000;181.323586
328.615672;467.974596
330.000000;185.043199
331.270339;187.974596
332.000000;190.229387
334.000000;460.589979
334.615382;459.974596
336.000000;456.592035
336.621268;453.974596
338.000000;452.593647
340.000000;450.591265
340.620219;447.974596
342.000000;446.592178
342.620942;443.974596
344.000000;204.538634
344.621220;439.974596
346.000000;209.182947
347.269997;211.974596
348.000000;214.232259
349.805237;215.974596
350.281306;217.974596
352.000000;428.587446
352.612850;427.974596
354.000000;426.583367
354.611215;423.974596
356.000000;422.581444
356.609109;419.974596
358.149062;229.974596
358.664037;231.974596
360.000000;234.722790
361.906963;237.974596
362.438088;239.974596
364.000000;408.567253
364.594270;405.974596
366.373402;241.974596
366.926665;243.974596
368.583669;399.974596
370.055397;245.974596
370.626485;247.974596
372.571558;393.974596
374.000000;390.539904
374.928643;247.974596
376.000000;251.558391
376.953346;251.974596
378.473515;253.974596
379.086249;255.974596
380.542685;379.974596
382.000000;256.870439
382.980260;259.974596
384.000000;262.208513
385.144336;261.974596
386.289264;261.974596
386.939577;263.974596
388.000000;266.133192
388.504822;365.974596
390.493565;361.974596
392.098223;265.974596
392.778324;267.974596
394.468556;353.974596
396.000000;269.423360
396.456293;351.974596
398.000000;272.286313
400.000000;346.402960
400.428364;345.974596
402.000000;268.439556
402.566361;269.974596
404.000000;273.859528
406.000000;272.987238
408.000000;332.334502
408.359906;331.974596
410.000000;328.313836
410.339240;327.974596
412.000000;324.291784
412.331214;273.974596
414.000000;322.272732
414.298136;321.974596
416.268537;315.974596
418.000000;278.853020
418.459043;279.974596
420.000000;282.372829
422.000000;308.170102
422.189079;305.974596
423.773502;285.974596
424.156996;301.974596
425.177383;283.974596
426.122682;297.974596
427.598125;285.974596
428.094406;295.974596
430.000000;288.521037
431.100876;287.974596
432.000000;285.839943
432.383046;285.974596
432.014802;-288.025404
431.709738;-286.025404
430.056090;-292.025404
428.475305;-288.025404
428.000000;-296.120022
426.130598;-300.025404
426.000000;-300.156001
424.164222;-304.025404
424.000000;-304.189626
422.195667;-308.025404
422.000000;-281.719442
420.219244;-310.025404
419.295702;-282.025404
418.241861;-312.025404
417.664243;-278.025404
416.000000;-277.292923
414.293770;-320.025404
414.000000;-322.323651
412.351305;-274.025404
412.000000;-324.342696
410.339333;-328.025404
410.000000;-328.364737
408.359990;-332.025404
408.000000;-332.385393
406.000000;-271.313693
404.394867;-338.025404
404.000000;-338.420271
402.412191;-342.025404
402.000000;-342.437595
400.426345;-344.025404
398.494236;-272.025404
398.000000;-348.467240
396.454757;-350.025404
396.000000;-352.481735
394.000000;-268.733792
392.482546;-360.025404
392.000000;-265.687081
390.493586;-362.025404
388.841471;-264.025404
388.312820;-266.025404
387.607750;-266.025404
386.514930;-368.025404
386.000000;-370.540713
384.524888;-372.025404
383.629266;-262.025404
382.364825;-258.025404
380.542884;-378.025404
380.000000;-380.568083
378.550569;-384.025404
378.000000;-384.575972
376.000000;-251.558538
374.943798;-248.025404
374.000000;-247.639620
372.572471;-392.025404
372.000000;-394.596937
370.577202;-398.025404
370.000000;-398.602606
368.000000;-400.609040
366.588391;-404.025404
366.000000;-404.613795
364.000000;-240.814502
362.596320;-412.025404
362.000000;-412.621724
360.601505;-414.025404
359.194085;-234.025404
358.604391;-418.025404
358.000000;-418.629795
356.003479;-228.025404
355.500589;-226.025404
354.000000;-224.619846
352.877912;-222.025404
352.000000;-219.654981
350.613948;-432.025404
350.000000;-432.639352
348.614650;-436.025404
347.745950;-214.025404
346.617985;-438.025404
344.782737;-208.025404
344.333064;-206.025404
343.472300;-204.025404
342.000000;-202.567080
341.445893;-200.025404
340.000000;-199.208028
338.000000;-198.439671
337.496891;-196.025404
336.000000;-194.929420
334.619306;-458.025404
334.000000;-190.179758
332.612771;-464.025404
331.666392;-190.025404
330.614243;-466.025404
328.994791;-184.025404
328.611042;-470.025404
326.741349;-180.025404
326.380823;-178.025404
326.000000;-474.632794
324.170269;-174.025404
323.823417;-172.025404
322.000000;-480.629274
321.321420;-166.025404
320.000000;-164.562261
319.194041;-162.025404
318.593784;-488.025404
316.593732;-490.025404
316.000000;-490.619136
315.326069;-156.025404
314.000000;-155.203791
312.581261;-498.025404
312.000000;-498.606664
310.574293;-502.025404
310.000000;-502.599697
308.573347;-504.025404
307.799322;-144.025404
306.565626;-508.025404
304.564275;-510.025404
304.130832;-138.025404
303.885896;-136.025404
302.487922;-134.025404
302.000000;-130.006446
300.063451;-128.025404
299.839223;-126.025404
298.182984;-124.025404
297.968187;-122.025404
296.115282;-118.025404
295.910881;-116.025404
294.083678;-112.025404
293.889446;-110.025404
292.185697;-104.025404
290.580086;-102.025404
290.000000;-97.737715
288.527367;-528.025404
288.000000;-528.552771
285.874825;-92.025404
284.000000;-86.672078
283.101271;-84.025404
282.000000;-530.560336
281.228729;-78.025404
279.355710;-76.025404
278.090948;-70.025404
277.964755;-68.025404
276.583397;-62.025404
275.741007;-60.025404
274.000000;-54.083932
273.851239;-52.025404
272.828418;-46.025404
272.000000;-43.072732
271.097077;-40.025404
270.355688;-34.025404
270.000000;-29.895563
269.821049;-26.025404
268.253513;-20.025404
268.000000;-15.456777
267.518870;-12.025404
267.010287;-6.025404
262.556929;-534.025404
258.000000;-534.583978
254.000000;-536.584848
248.000000;-536.597549
242.567159;-538.025404
238.000000;-538.600561
232.000000;-538.612068
228.000000;-540.602601
222.000000;-540.613549
218.000000;-542.612721
212.000000;-542.611826
208.000000;-544.610610
202.000000;-544.620292
196.000000;-544.614103
194.000000;-548.601083
188.000000;-548.610197
184.000000;-546.624002
178.592398;-548.025404
174.000000;-548.623186
168.000000;-548.630873
162.594126;-550.025404
158.000000;-550.624329
152.000000;-550.631156
146.000000;-550.631331
140.000000;-550.637452
134.000000;-550.643154
128.000000;-550.642470
122.000000;-550.647505
117.374762;-550.025404
112.625763;-550.025404
109.372833;-550.025404
104.000000;-548.664312
98.000000;-548.667877
94.000000;-550.652895
90.000000;-548.662877
84.000000;-548.665787
80.000000;-546.669657
76.000000;-548.663603
72.000000;-546.672805
66.000000;-546.674756
60.000000;-546.669159
55.355283;-546.025404
50.000000;-544.678926
44.000000;-544.676229
40.000000;-542.684191
34.000000;-542.684531
30.000000;-540.688617
24.000000;-540.688480
20.000000;-538.695589
15.330217;-538.025404
12.000000;-538.691335
8.000000;-536.698019
4.000000;-534.704463
-2.000000;-534.703051
-6.000000;-532.705946
-10.679329;-532.025404
-16.000000;-530.709784
-20.000000;-528.712212
-26.000000;-528.709709
-30.000000;-526.714895
-34.000000;-524.719879
-38.689422;-524.025404
-44.000000;-522.718427
-48.000000;-520.722918
-52.000000;-518.724322
-56.696349;-518.025404
-62.000000;-516.724425
-66.000000;-514.728263
-69.305900;-514.025404
-72.000000;-512.724714
-76.000000;-510.728239
-80.000000;-508.731594
-84.702823;-508.025404
-90.000000;-506.725292
-94.000000;-504.728223
-98.000000;-502.730991
-102.000000;-500.729393
-106.000000;-498.731896
-110.000000;-496.734242
-114.000000;-494.736432
-118.000000;-492.735723
-122.705899;-492.025404
-126.707710;-490.025404
-130.000000;-486.741026
-134.000000;-484.739811
-138.709556;-484.025404
-142.000000;-480.742368
-146.000000;-478.743428
-150.000000;-476.741706
-154.000000;-474.742503
-158.000000;-472.743155
-162.000000;-470.743663
-166.000000;-468.741427
-168.719139;-466.025404
-172.719300;-464.025404
-176.000000;-460.750550
-180.000000;-458.747862
-184.000000;-456.747597
-188.000000;-454.747188
-190.724389;-452.025404
-194.000000;-448.749730
-198.717900;-448.025404
-202.000000;-444.748090
-206.000000;-442.747050
-208.723866;-440.025404
-212.717460;-438.025404
-216.716076;-436.025404
-220.000000;-432.745507
-222.722024;-430.025404
-226.717682;-428.025404
-230.000000;-424.746632
-232.722911;-422.025404
-236.000000;-418.751502
-240.000000;-416.746682
-242.722727;-414.025404
-246.000000;-410.750856
-248.726729;-408.025404
-254.000000;-406.740241
-256.715995;-404.025404
-260.000000;-400.743543
-262.719127;-398.025404
-266.000000;-394.744278
-268.719705;-392.025404
-272.000000;-388.746605
-274.721868;-386.025404
-278.000000;-382.748439
-280.720479;-380.025404
-284.000000;-376.746752
-286.721702;-374.025404
-290.000000;-370.747650
-292.719885;-368.025404
-296.000000;-364.745528
-298.000000;-360.750180
-300.724737;-358.025404
-304.000000;-354.747363
-306.721766;-352.025404
-308.725967;-348.025404
-312.000000;-344.750672
-314.724837;-342.025404
-318.000000;-338.746687
-320.000000;-334.750382
-322.724316;-332.025404
-324.727779;-328.025404
-328.000000;-324.749537
-330.723235;-322.025404
-332.726351;-318.025404
-336.000000;-314.749646
-338.720571;-312.025404
-340.723348;-308.025404
-342.725978;-304.025404
-344.728463;-300.025404
-348.000000;-296.748469
-350.721539;-294.025404
-352.723692;-290.025404
-354.725705;-286.025404
-358.000000;-282.743222
-360.000000;-278.744984
-362.717650;-276.025404
-364.719202;-272.025404
-366.720617;-268.025404
-368.717993;-264.025404
-370.719161;-260.025404
-374.000000;-256.739906
-376.000000;-252.738129
-378.000000;-248.738890
-380.000000;-244.739517
-382.000000;-240.740010
-384.000000;-236.737147
-386.708905;-234.025404
-388.709061;-230.025404
-390.000000;-224.737458
-392.000000;-220.737294
-394.000000;-216.735374
-396.000000;-212.734943
-396.715066;-208.025404
-398.714404;-204.025404
-400.711719;-200.025404
-402.710788;-196.025404
-404.709720;-192.025404
-406.000000;-186.735037
-406.714478;-182.025404
-408.713001;-178.025404
-410.711382;-174.025404
-412.000000;-168.734532
-414.000000;-164.732582
-414.711473;-160.025404
-416.709294;-156.025404
-418.705585;-152.025404
-418.711521;-146.025404
-420.708917;-142.025404
-422.000000;-136.733390
-424.000000;-132.727645
-424.705731;-128.025404
-426.000000;-122.729584
-426.707389;-118.025404
-428.702916;-114.025404
-428.707374;-108.025404
-430.703589;-104.025404
-430.707224;-98.025404
-432.703140;-94.025404
-432.706799;-88.025404
-434.000000;-82.728932
-434.704273;-78.025404
-434.707282;-72.025404
-436.702444;-68.025404
-436.704220;-64.025404
-436.706024;-56.025404
-438.700716;-52.025404
-438.702168;-44.025404
-438.703299;-40.025404
-438.704788;-34.025404
-440.698740;-26.025404
-440.699236;-28.025404
-440.699935;-18.025404
-440.700694;-10.025404


==> data_figure_model_000mW_05_simu.txt <==
xuser;yuser
-440.737724;27.974596
-440.735969;17.974596
-440.734305;23.974596
-440.733055;5.974596
-440.729352;13.974596
-438.739347;39.974596
-438.737501;43.974596
-438.735746;53.974596
-438.731190;47.974596
-436.744034;55.974596
-436.738902;57.974596
-436.734530;61.974596
-434.744507;71.974596
-434.739665;75.974596
-434.000000;82.716133
-432.741442;93.974596
-432.734946;91.974596
-430.741283;95.974596
-430.736193;99.974596
-428.738361;111.974596
-428.735905;107.974596
-426.735746;119.974596
-426.000000;122.706816
-424.741759;129.974596
-424.000000;132.716070
-422.000000;136.715150
-420.741980;139.974596
-418.743813;147.974596
-418.738584;149.974596
-416.739888;155.974596
-414.748937;159.974596
-414.000000;164.709446
-412.000000;168.711236
-410.736704;173.974596
-408.746584;177.974596
-406.744570;185.974596
-406.000000;186.719166
-404.740110;189.974596
-402.743719;193.974596
-400.745673;199.974596
-398.000000;206.715880
-396.743592;211.974596
-394.741030;215.974596
-392.742423;217.974596
-390.744791;221.974596
-388.743434;227.974596
-386.748373;231.974596
-384.741948;235.974596
-382.749844;239.974596
-380.746553;243.974596
-378.743087;247.974596
-376.746804;251.974596
-374.745389;253.974596
-372.753273;259.974596
-370.000000;262.719166
-368.000000;266.721777
-364.753583;269.974596
-362.751997;275.974596
-360.748059;279.974596
-358.749969;281.974596
-356.000000;284.730103
-354.000000;288.728987
-350.756405;291.974596
-348.750781;295.974596
-346.000000;298.730846
-344.000000;302.731928
-342.000000;306.729607
-338.753521;309.974596
-336.752775;313.974596
-334.000000;316.731465
-332.000000;320.728832
-328.755507;323.974596
-326.000000;326.730010
-324.000000;330.726063
-320.756868;333.974596
-318.752962;337.974596
-316.000000;340.723157
-312.754391;343.974596
-310.000000;346.731155
-308.000000;350.727745
-304.748811;353.974596
-302.000000;356.728273
-298.755290;359.974596
-296.750375;363.974596
-294.000000;366.727309
-290.751903;369.974596
-288.000000;372.723408
-284.755383;375.974596
-282.000000;378.726157
-278.754080;381.974596
-276.000000;384.723595
-272.755971;387.974596
-270.000000;390.728118
-266.751685;393.974596
-264.000000;396.727776
-260.750250;399.974596
-258.000000;402.724659
-254.744665;405.974596
-250.000000;406.733162
-246.754484;409.974596
-244.000000;412.727962
-240.756745;415.974596
-238.000000;418.727091
-234.000000;420.727776
-230.750906;423.974596
-228.000000;426.726157
-224.000000;428.726842
-220.750500;431.974596
-218.000000;434.723533
-214.000000;436.724409
-210.000000;438.728366
-206.754422;441.974596
-202.757455;443.974596
-200.000000;446.724971
-196.000000;448.726126
-192.000000;450.727651
-188.751155;453.974596
-184.754763;455.974596
-182.000000;458.729669
-178.000000;460.725876
-174.000000;462.728335
-170.000000;464.723971
-166.743466;467.974596
-162.748373;469.974596
-158.750312;471.974596
-156.000000;474.718567
-152.000000;476.719608
-148.000000;478.719923
-144.000000;480.723314
-140.000000;482.722718
-136.000000;484.716735
-132.000000;486.721526
-128.000000;488.721275
-124.000000;490.721903
-120.000000;492.716038
-116.000000;494.718378
-112.000000;496.713435
-108.000000;498.708196
-104.000000;500.714134
-98.740142;501.974596
-94.735554;503.974596
-90.736480;505.974596
-86.000000;506.709158
-82.000000;508.710597
-78.000000;510.711683
-74.000000;512.708132
-70.000000;514.692709
-66.740744;513.974596
-62.732637;515.974596
-58.000000;516.715182
-54.000000;518.703140
-50.000000;520.703948
-44.726601;521.974596
-40.000000;522.704948
-36.000000;524.701781
-32.000000;526.700289
-26.721587;527.974596
-22.000000;528.696706
-18.000000;530.692150
-12.000000;530.695660
-8.000000;532.691854
-4.000000;534.692249
2.000000;534.685239
6.000000;536.684174
11.295807;537.974596
16.000000;538.681102
21.298937;539.974596
26.000000;540.676536
32.000000;540.682707
36.000000;542.672072
41.309964;543.974596
46.000000;544.674341
52.000000;544.666312
56.000000;546.661674
62.000000;546.657594
68.000000;546.657559
73.315513;547.974596
78.000000;548.660259
81.317072;547.974596
86.000000;548.661812
92.000000;548.655265
96.000000;550.646469
100.000000;548.660916
106.000000;548.657386
110.000000;550.642187
114.000000;548.648758
118.000000;550.646469
124.000000;550.639411
130.000000;550.634150
136.000000;550.639376
142.000000;550.633179
148.000000;550.633107
154.000000;550.622953
160.000000;550.623975
164.000000;548.625833
170.000000;548.623829
176.000000;548.618774
180.000000;546.625287
184.000000;548.618186
190.000000;548.611976
194.635930;547.974596
198.000000;544.628448
204.000000;544.620537
210.000000;544.607841
214.000000;542.615642
220.000000;542.604846
224.000000;540.614200
228.626977;539.974596
234.000000;538.613533
240.000000;538.598323
244.000000;536.597906
250.000000;536.599232
256.000000;536.589324
260.000000;534.585862
264.000000;532.595704
266.088561;9.974596
266.298182;7.974596
267.418014;17.974596
267.957447;11.974596
268.000000;25.839461
268.000000;15.564000
269.371769;23.974596
270.000000;532.574781
270.168378;33.974596
270.629630;37.974596
272.000000;43.123155
273.168696;45.974596
273.602484;53.974596
274.603196;531.974596
276.000000;530.581179
276.000000;57.189411
276.155653;57.974596
277.749588;67.974596
279.100694;73.974596
280.000000;530.580907
281.173653;77.974596
282.000000;83.085136
282.977401;83.974596
285.207865;87.974596
286.000000;528.565272
288.000000;93.828397
288.675532;95.974596
290.000000;100.180479
290.269841;97.974596
292.000000;526.569747
292.675556;107.974596
293.901437;111.974596
294.590795;525.974596
296.000000;524.573015
297.373550;121.974596
298.000000;124.034596
298.305810;119.974596
299.127907;125.974596
300.000000;518.582381
302.000000;516.576855
302.387858;133.974596
303.536723;139.974596
304.000000;512.595096
304.620499;511.974596
306.500000;141.974596
306.681967;143.974596
308.621754;503.974596
309.810458;149.974596
310.623803;499.974596
311.921053;153.974596
312.630062;497.974596
314.000000;154.995575
314.888889;157.974596
316.000000;490.605221
318.000000;488.605483
318.630887;487.974596
320.000000;484.622953
320.639900;481.974596
321.449640;169.974596
322.000000;172.068556
324.000000;478.623391
324.648795;477.974596
325.854722;179.974596
326.643810;473.974596
328.000000;470.621856
328.647259;469.974596
329.577735;187.974596
330.164147;189.974596
332.000000;191.166742
333.168874;193.974596
334.000000;460.622112
334.650691;457.974596
336.638723;197.974596
336.926518;199.974596
338.650800;451.974596
340.000000;202.112188
341.061625;203.974596
342.305556;205.974596
343.214286;207.974596
344.380130;209.974596
345.139842;215.974596
346.000000;216.620141
346.087649;211.974596
348.000000;436.616786
348.642890;433.974596
350.000000;221.104226
350.859316;225.974596
352.000000;428.606008
353.498559;227.974596
354.455224;229.974596
355.566161;233.974596
356.000000;232.872668
356.629724;421.974596
358.000000;418.598550
358.624257;415.974596
360.000000;414.600328
360.625732;413.974596
362.616453;409.974596
364.000000;242.307930
364.613768;405.974596
366.000000;246.617083
366.666667;245.974596
368.000000;249.770893
368.111111;249.974596
370.000000;398.572858
370.598262;397.974596
372.000000;249.509596
372.754564;249.974596
374.000000;253.451036
375.167883;255.974596
376.563260;385.974596
378.000000;384.540534
378.565938;383.974596
380.000000;260.491343
381.237525;261.974596
382.000000;264.025805
384.000000;265.336801
384.539165;371.974596
386.000000;268.171844
386.542587;267.974596
388.509731;363.974596
389.918149;265.974596
390.000000;267.069834
390.076033;265.974596
392.000000;360.458066
392.488969;357.974596
394.000000;272.863485
394.477188;355.974596
396.452779;351.974596
398.000000;348.410581
399.479592;271.974596
400.425098;343.974596
400.743202;273.974596
402.000000;276.098308
402.413001;341.974596
404.389435;337.974596
406.357694;333.974596
406.814815;277.974596
408.353747;329.974596
410.000000;328.318254
410.343658;327.974596
411.597633;283.974596
412.000000;284.181074
412.312977;323.974596
412.574103;281.974596
414.296306;319.974596
416.000000;318.238666
416.264070;317.974596
418.000000;284.421601
419.029178;283.974596
420.214413;309.974596
421.708333;287.974596
422.173116;307.974596
424.000000;304.134196
424.159600;303.974596
426.102827;299.974596
426.874725;289.974596
428.069051;295.974596
430.000000;289.401127
431.898649;289.974596
432.000000;-290.033927
430.000000;-289.568711
428.076553;-296.025404
427.306590;-290.025404
426.000000;-288.025404
424.135372;-302.025404
422.173716;-308.025404
422.000000;-308.199120
420.222349;-310.025404
418.240490;-314.025404
418.000000;-314.265894
416.262803;-316.025404
416.000000;-318.282089
414.284381;-322.025404
412.575758;-280.025404
412.000000;-324.338836
410.331052;-326.025404
408.348800;-330.025404
408.000000;-332.358959
406.161017;-276.025404
405.509749;-274.025404
404.000000;-274.804139
402.406273;-342.025404
402.000000;-342.431677
400.428135;-272.025404
400.000000;-273.843586
399.973535;-274.025404
398.000000;-272.881921
396.451917;-350.025404
396.000000;-352.491944
394.474028;-354.025404
394.000000;-356.495463
392.000000;-271.158625
390.496150;-362.025404
390.000000;-362.521554
388.000000;-267.203044
386.529931;-370.025404
386.000000;-370.555334
384.537499;-372.025404
384.000000;-263.889309
382.541466;-376.025404
381.515021;-264.025404
380.390533;-262.025404
380.000000;-258.703370
379.817352;-258.025404
378.560820;-382.025404
376.941489;-258.025404
376.036697;-256.025404
376.000000;-259.656740
375.880952;-260.025404
374.581037;-388.025404
373.334975;-252.025404
372.582766;-394.025404
371.090517;-250.025404
370.000000;-250.611731
368.780702;-248.025404
368.000000;-245.806406
366.602102;-402.025404
366.000000;-404.634738
364.608792;-408.025404
364.000000;-241.761532
362.617448;-410.025404
362.000000;-412.637209
360.012195;-242.025404
359.469880;-238.025404
358.000000;-237.313342
356.724470;-236.025404
356.000000;-232.580959
354.632834;-426.025404
354.000000;-229.708162
353.924466;-230.025404
352.632273;-428.025404
350.643994;-430.025404
350.000000;-222.525404
348.643810;-434.025404
348.000000;-215.705676
348.000000;-436.666819
346.647223;-438.025404
346.000000;-438.672627
344.650509;-440.025404
344.000000;-442.670243
342.649415;-444.025404
341.157534;-206.025404
340.640861;-450.025404
340.000000;-450.666265
338.000000;-452.671051
336.647186;-456.025404
336.000000;-456.672590
334.000000;-196.387278
333.033333;-192.025404
332.646344;-462.025404
330.648283;-466.025404
330.027322;-190.025404
330.000000;-189.499088
330.000000;-466.673687
328.647662;-470.025404
328.000000;-186.104874
327.841360;-182.025404
326.639678;-474.025404
325.922481;-180.025404
324.648429;-478.025404
324.000000;-478.673833
322.478992;-172.025404
321.801075;-170.025404
320.631749;-484.025404
320.000000;-484.657153
318.514071;-164.025404
318.000000;-161.221280
317.852273;-162.025404
316.000000;-160.468079
315.239583;-156.025404
314.616162;-158.025404
313.137681;-156.025404
312.000000;-156.388410
311.345833;-156.025404
310.430976;-152.025404
310.000000;-148.654335
309.541053;-150.025404
308.000000;-145.187058
306.625581;-506.025404
306.000000;-141.524333
304.608328;-512.025404
304.000000;-137.889481
303.967059;-138.025404
302.605261;-516.025404
301.978836;-134.025404
300.000000;-130.373349
299.613982;-130.025404
298.598301;-522.025404
297.788360;-120.025404
296.596018;-524.025404
295.640167;-116.025404
294.000000;-114.279301
293.763485;-114.025404
292.705085;-106.025404
292.000000;-526.625549
290.000000;-526.613931
288.587371;-528.025404
288.000000;-93.844057
286.000000;-91.717711
285.566964;-88.025404
283.555556;-86.025404
282.000000;-82.286466
280.877778;-80.025404
280.000000;-530.620554
278.552529;-76.025404
278.000000;-67.201874
277.867299;-68.025404
276.000000;-62.050404
275.853659;-58.025404
274.095847;-52.025404
274.000000;-52.268319
273.234568;-54.025404
272.607242;-532.025404
272.000000;-46.813434
271.419118;-46.025404
270.680751;-32.025404
270.000000;-30.943314
268.343373;-28.025404
268.000000;-23.280306
267.809524;-18.025404
267.348148;-20.025404
266.748582;-10.025404
262.000000;-534.640094
256.619966;-536.025404
252.000000;-536.649055
246.000000;-536.655503
242.000000;-538.644226
236.000000;-538.653398
230.000000;-538.651777
226.000000;-540.662895
220.633544;-542.025404
216.000000;-542.664415
210.636896;-544.025404
206.000000;-544.662783
200.000000;-544.673431
194.639715;-546.025404
192.000000;-548.661073
187.365001;-548.025404
182.000000;-546.675985
178.000000;-548.671198
172.000000;-548.679074
166.000000;-548.685998
162.000000;-550.669398
156.000000;-550.675803
150.000000;-550.681101
144.000000;-550.684382
138.000000;-550.684849
132.000000;-550.692106
126.000000;-550.687325
120.000000;-550.695510
116.000000;-548.708193
112.000000;-550.699390
108.000000;-548.707151
102.000000;-548.711965
96.000000;-548.701847
93.331345;-550.025404
88.000000;-548.708609
82.000000;-548.712172
78.678961;-548.025404
74.000000;-548.705585
70.000000;-546.712964
64.000000;-546.722099
58.000000;-546.710168
54.000000;-544.720534
48.000000;-544.714685
42.000000;-544.717257
38.000000;-542.732445
33.293460;-542.025404
28.000000;-540.725757
22.000000;-540.726534
18.000000;-538.732412
14.000000;-536.738369
11.293193;-538.025404
6.000000;-536.735248
2.000000;-534.745387
-4.000000;-534.733180
-8.000000;-532.741575
-12.000000;-530.748949
-16.721391;-530.025404
-22.000000;-528.747056
-26.726212;-528.025404
-30.724815;-526.025404
-36.000000;-524.749210
-40.000000;-522.753883
-44.728609;-522.025404
-50.000000;-520.759164
-54.000000;-518.758394
-58.000000;-516.758137
-62.729546;-516.025404
-66.737342;-514.025404
-70.000000;-514.757012
-74.000000;-512.755530
-78.000000;-510.762108
-82.000000;-508.765609
-86.000000;-506.757816
-90.732316;-506.025404
-94.735682;-504.025404
-98.740808;-502.025404
-104.000000;-500.755111
-108.000000;-498.762554
-112.000000;-496.768048
-116.000000;-494.763988
-120.000000;-492.763638
-124.000000;-490.768301
-128.000000;-488.766339
-132.000000;-486.768870
-136.000000;-484.773745
-140.000000;-482.770793
-144.000000;-480.772459
-148.000000;-478.778583
-152.000000;-476.772585
-156.000000;-474.772145
-158.751373;-472.025404
-162.749156;-470.025404
-166.748310;-468.025404
-170.000000;-464.776372
-174.000000;-462.771674
-178.000000;-460.776028
-182.000000;-458.773777
-184.754205;-456.025404
-188.752153;-454.025404
-192.000000;-450.776590
-196.000000;-448.778148
-200.000000;-446.779795
-202.753801;-444.025404
-206.756064;-442.025404
-210.000000;-438.775248
-214.000000;-436.777930
-218.000000;-434.774372
-220.747495;-432.025404
-224.000000;-428.778708
-228.000000;-426.773777
-230.756095;-424.025404
-234.000000;-420.780322
-238.000000;-418.775091
-240.746364;-416.025404
-244.000000;-412.778023
-246.754515;-410.025404
-250.000000;-406.781777
-254.745610;-406.025404
-258.000000;-402.773432
-260.748342;-400.025404
-264.000000;-396.776840
-266.742012;-394.025404
-270.000000;-390.775248
-272.754856;-388.025404
-276.000000;-384.778987
-278.757610;-382.025404
-282.000000;-378.777494
-284.753490;-376.025404
-288.000000;-372.776341
-290.751623;-370.025404
-294.000000;-366.775810
-296.750437;-364.025404
-298.755909;-360.025404
-302.000000;-356.779670
-304.753677;-354.025404
-308.000000;-350.770636
-310.000000;-346.780229
-312.757054;-344.025404
-316.000000;-340.780849
-318.747809;-338.025404
-320.754515;-334.025404
-324.000000;-330.782581
-326.000000;-326.780508
-328.752464;-324.025404
-330.758689;-320.025404
-334.000000;-316.775872
-336.751810;-314.025404
-338.754732;-310.025404
-342.000000;-306.777369
-344.000000;-302.777650
-346.000000;-298.780043
-348.746773;-296.025404
-350.756312;-292.025404
-352.758535;-288.025404
-356.000000;-284.779608
-358.750625;-282.025404
-360.750968;-278.025404
-362.751124;-274.025404
-364.755786;-270.025404
-368.000000;-266.773965
-370.000000;-262.769848
-372.000000;-258.775779
-374.746804;-254.025404
-376.741505;-252.025404
-378.740776;-248.025404
-380.745861;-244.025404
-382.742771;-240.025404
-384.744917;-236.025404
-386.743561;-232.025404
-388.742518;-230.025404
-390.745924;-222.025404
-392.740237;-218.025404
-394.739983;-216.025404
-396.741727;-212.025404
-398.000000;-206.768491
-400.000000;-202.768901
-400.752619;-198.025404
-402.744917;-194.025404
-404.744034;-190.025404
-406.742803;-186.025404
-408.000000;-180.772993
-408.749875;-176.025404
-410.745484;-172.025404
-412.740776;-168.025404
-414.740998;-164.025404
-416.000000;-158.765164
-416.746239;-154.025404
-418.738648;-148.025404
-420.000000;-144.770195
-420.745137;-138.025404
-422.743529;-134.025404
-424.736512;-132.025404
-424.741948;-130.025404
-426.736576;-122.025404
-426.741442;-118.025404
-428.736257;-114.025404
-428.742138;-108.025404
-430.731769;-100.025404
-430.743561;-96.025404
-432.736608;-90.025404
-432.740744;-84.025404
-434.731834;-78.025404
-434.736448;-74.025404
-436.000000;-70.760222
-436.737469;-62.025404
-436.738075;-56.025404
-438.000000;-54.760926
-438.735522;-54.025404
-438.736385;-48.025404
-438.738616;-38.025404
-440.000000;-32.756626
-440.731222;-32.025404
-440.732059;-10.025404
-440.733664;-8.025404
-440.737119;-20.025404


==> data_figure_model_000mW_08_model.txt <==
xuser;yuser
-424.313499;9.974596
-424.154345;15.974596
-424.099742;5.974596
-424.007447;19.974596
-423.920755;21.974596
-423.771658;29.974596
-423.507551;33.974596
-423.050148;39.974596
-422.704566;43.974596
-422.285956;51.974596
-421.841327;55.974596
-421.309970;63.974596
-420.764760;67.974596
-420.000000;73.225172
-419.253953;77.974596
-418.706735;83.974596
-417.995547;87.974596
-416.856545;93.974596
-416.000000;98.932057
-414.928789;103.974596
-414.000000;108.167548
-412.642945;113.974596
-411.996541;117.974596
-410.463294;123.974596
-409.396802;127.974596
-408.295187;131.974596
-407.511819;137.974596
-406.000000;143.035230
-404.464173;147.974596
-403.648814;151.974596
-402.000000;156.950898
-400.273836;161.974596
-398.342238;169.974596
-396.848868;173.974596
-395.316788;177.974596
-393.745200;181.974596
-392.000000;187.455563
-390.112837;191.974596
-388.395680;195.974596
-386.636247;199.974596
-385.512130;203.974596
-383.672049;207.974596
-381.787454;211.974596
-379.857603;215.974596
-378.000000;220.916857
-376.000000;224.862002
-374.000000;228.719809
-372.277931;231.974596
-370.220070;237.974596
-368.000000;241.972301
-366.000000;245.494773
-364.401125;249.974596
-362.037811;253.974596
-360.000000;257.349699
-358.000000;260.604445
-356.000000;263.803751
-355.892075;263.974596
-353.573667;269.974596
-350.952415;273.974596
-348.276279;277.974596
-346.913762;279.974596
-344.491872;285.974596
-342.000000;289.496610
-340.000000;292.275202
-338.000000;296.400884
-335.334715;299.974596
-332.292234;303.974596
-330.000000;306.929624
-327.738214;309.974596
-325.449779;313.974596
-322.181262;317.974596
-320.000000;320.593215
-317.135903;323.974596
-314.559678;327.974596
-312.000000;330.891527
-309.247331;333.974596
-306.000000;337.545227
-304.000000;340.925089
-301.132146;343.974596
-298.000000;347.245477
-295.338925;349.974596
-292.540490;353.974596
-290.000000;356.494911
-286.427291;359.974596
-284.000000;362.297494
-281.306949;365.974596
-278.000000;369.035042
-274.762422;371.974596
-272.000000;374.440208
-268.845260;377.974596
-266.000000;380.986507
-262.470139;383.974596
-260.000000;386.031155
-256.000000;389.295605
-253.739247;391.974596
-250.000000;394.922351
-246.047861;397.974596
-243.404390;399.974596
-240.853150;403.974596
-238.000000;406.075485
-234.000000;408.959361
-230.000000;411.782377
-228.000000;414.186700
-224.000000;416.913828
-220.000000;419.581939
-216.332320;421.974596
-214.000000;424.472641
-210.000000;426.992694
-206.000000;429.456037
-202.000000;431.863110
-199.408059;433.974596
-196.000000;437.334842
-192.000000;439.610538
-188.000000;441.832358
-185.296146;443.974596
-182.000000;446.971273
-178.000000;449.069951
-174.000000;451.117254
-170.080679;453.974596
-166.060411;455.974596
-162.000000;457.905570
-158.000000;459.757767
-154.000000;461.561255
-150.654651;463.974596
-146.002959;465.974596
-142.000000;467.641534
-138.000000;469.260841
-134.000000;471.782067
-130.000000;473.315065
-126.000000;474.803568
-122.000000;476.492672
-118.000000;478.597211
-113.957057;479.974596
-108.000000;481.917366
-104.189810;483.974596
-100.000000;485.335084
-96.000000;486.505041
-90.750323;487.974596
-86.726298;489.974596
-82.000000;491.720671
-78.000000;492.706999
-72.595825;493.974596
-70.000000;496.010576
-64.000000;497.302555
-60.000000;498.114087
-54.000000;499.246351
-50.000000;501.911105
-46.000000;502.590782
-40.000000;503.534582
-36.000000;504.243319
-30.000000;505.895520
-26.000000;506.374800
-20.000000;507.014445
-16.000000;508.407699
-10.000000;508.905063
-4.000000;509.305933
2.000000;509.608517
6.000000;510.822599
12.000000;510.979730
18.000000;511.035605
22.000000;512.123101
28.000000;512.032575
32.000000;511.913832
38.000000;511.645805
42.000000;512.571659
48.000000;512.154583
52.000000;511.814182
58.000000;511.207223
62.000000;511.978748
66.000000;511.479554
72.000000;510.635463
76.204663;509.974596
81.357652;509.974596
84.000000;509.916776
90.000000;508.734907
94.000000;507.878506
100.000000;506.474475
104.000000;508.303418
108.000000;507.289211
112.859624;505.974596
118.000000;504.475302
120.000000;503.863990
120.000000;506.082539
122.000000;505.476724
126.750600;503.974596
132.000000;502.196765
136.000000;500.753973
140.000000;499.235762
142.000000;502.447841
146.000000;500.917349
150.000000;499.308739
154.000000;497.617876
156.454442;7.974596
157.335209;13.974596
157.705075;495.974596
158.532974;19.974596
158.793562;25.974596
160.143721;27.974596
160.485011;33.974596
161.993593;493.974596
162.007564;493.974596
162.789605;43.974596
164.000000;494.770042
164.307254;51.974596
165.654314;493.974596
167.284652;57.974596
167.857327;63.974596
169.259546;65.974596
169.660527;69.974596
172.000000;490.754225
172.462656;73.974596
173.469080;489.974596
174.268861;79.974596
174.889145;85.974596
176.743765;87.974596
177.154731;91.974596
178.758717;93.974596
179.359238;99.974596
180.587991;485.974596
182.324277;101.974596
183.922421;483.974596
185.166049;107.974596
185.700169;113.974596
187.114241;481.974596
188.000000;482.969313
188.600100;481.974596
189.400684;117.974596
190.000000;120.198168
192.042240;481.974596
193.764436;125.974596
194.000000;128.057381
196.000000;479.331258
196.215438;129.974596
197.960983;477.974596
198.735663;135.974596
200.000000;476.518466
200.760238;141.974596
201.014442;147.974596
203.216543;149.974596
203.395547;155.974596
204.000000;156.530466
205.634884;161.974596
206.034816;471.974596
207.806648;167.974596
208.000000;170.120931
210.000000;468.763512
210.328916;169.974596
210.943032;467.974596
211.960424;179.974596
212.000000;184.024426
214.000000;184.995590
215.941174;183.974596
216.000000;467.541176
216.000000;183.944103
216.000000;464.397456
216.380759;463.974596
217.798293;465.974596
217.966755;191.974596
218.000000;462.239732
218.246242;461.974596
219.708209;201.974596
220.000000;463.995071
220.000000;459.771295
220.168457;459.974596
222.000000;462.134781
222.000000;457.793223
222.169872;461.974596
223.610174;207.974596
224.000000;460.214380
224.000000;455.746467
224.245979;459.974596
226.000000;211.203732
227.376791;215.974596
228.000000;456.178142
228.898665;225.974596
229.243487;219.974596
230.073679;453.974596
230.743144;229.974596
232.000000;451.850914
232.157384;239.974596
233.484900;249.974596
233.822213;245.974596
234.000000;250.492950
235.296847;253.974596
236.000000;447.186089
237.447469;265.974596
238.000000;444.714531
238.000000;259.960981
239.748262;275.974596
240.000000;276.093261
240.127430;441.974596
240.364942;269.974596
241.617991;439.974596
242.000000;434.272451
242.380260;433.974596
243.672849;273.974596
244.000000;282.370141
244.011177;277.974596
244.458649;435.974596
245.411017;427.974596
245.811960;433.974596
246.000000;290.962576
246.000000;428.371816
246.000000;302.114185
246.532270;427.974596
246.817378;293.974596
247.118751;431.974596
247.687254;305.974596
247.942260;303.974596
248.000000;423.570336
248.000000;301.794312
248.000000;322.129227
248.386225;429.974596
248.714918;315.974596
248.992735;313.974596
249.263461;311.974596
249.423731;341.974596
249.660980;325.974596
249.980789;419.974596
250.000000;419.938440
250.000000;342.508772
250.000000;323.767496
250.153274;337.974596
250.500397;335.974596
250.817179;347.974596
251.206394;345.974596
252.000000;354.999058
253.007966;361.974596
253.434089;375.974596
253.878796;419.974596
253.983744;411.974596
254.000000;402.486551
254.000000;364.822663
254.000000;420.217874
254.129280;419.974596
254.327914;355.974596
254.739596;353.974596
255.019642;369.974596
255.763846;397.974596
256.000000;407.497769
256.000000;374.644820
256.460503;363.974596
256.879735;373.974596
257.484316;403.974596
257.911842;391.974596
258.000000;383.293311
258.000000;401.799353
258.388797;381.974596
259.224649;387.974596
260.000000;376.182647
260.571348;373.974596
260.558433;-374.025404
260.000000;-376.183136
259.208479;-388.025404
258.374020;-382.025404
258.000000;-383.293134
258.000000;-401.862263
257.894464;-392.025404
257.463470;-404.025404
256.885546;-374.025404
256.448925;-364.025404
256.000000;-374.700113
256.000000;-407.497474
255.744637;-398.025404
255.006843;-370.025404
254.729282;-354.025404
254.317303;-356.025404
254.102582;-420.025404
254.000000;-364.880450
254.000000;-402.486847
254.000000;-419.959385
253.968537;-374.025404
253.892071;-358.025404
253.419957;-376.025404
252.996268;-362.025404
252.000000;-355.054414
251.196635;-346.025404
250.807155;-348.025404
250.491691;-336.025404
250.144337;-338.025404
250.000000;-333.254370
250.000000;-352.007278
250.000000;-425.520207
249.961096;-324.025404
249.653057;-326.025404
249.414193;-342.025404
249.256670;-312.025404
248.985765;-314.025404
248.707767;-316.025404
248.354680;-430.025404
248.000000;-301.851021
248.000000;-320.893871
248.000000;-426.974880
247.827570;-322.025404
247.418833;-308.025404
247.036278;-292.025404
246.580713;-296.025404
246.343567;-298.025404
246.000000;-300.828459
246.000000;-426.998675
245.847999;-302.025404
245.419447;-286.025404
244.978496;-290.025404
244.201471;-276.025404
244.000000;-278.086713
243.801922;-280.025404
243.024470;-438.025404
242.000000;-439.449952
242.000000;-433.331329
240.552533;-268.025404
240.161511;-272.025404
240.000000;-273.607051
239.956428;-274.025404
238.016489;-260.025404
238.000000;-266.384820
237.639831;-264.025404
236.000000;-258.723418
235.303492;-448.025404
234.925131;-258.025404
233.977797;-244.025404
233.602299;-450.025404
232.301299;-238.025404
232.000000;-242.022251
231.999752;-242.025404
230.739876;-230.025404
230.027011;-454.025404
229.240800;-220.025404
228.895507;-226.025404
228.000000;-456.178540
227.374235;-216.025404
226.000000;-211.255673
224.220148;-456.025404
224.000000;-460.214753
224.000000;-455.746105
223.607920;-208.025404
222.188024;-458.025404
222.000000;-462.135188
222.000000;-457.792841
220.210974;-460.025404
220.000000;-459.770927
219.966842;-464.025404
219.706142;-202.025404
218.289830;-462.025404
218.000000;-461.684391
217.965409;-192.025404
217.775408;-198.025404
216.425436;-464.025404
216.000000;-183.995278
216.000000;-467.540926
216.000000;-463.536993
215.940889;-190.025404
214.000000;-185.046863
212.000000;-184.075713
211.959796;-180.025404
210.882853;-468.025404
210.329115;-170.025404
210.000000;-468.763618
208.000000;-170.171658
207.806940;-168.025404
206.000000;-162.365019
205.635654;-162.025404
205.513582;-156.025404
203.373149;-474.025404
203.218311;-150.025404
201.016349;-148.025404
200.762626;-142.025404
200.000000;-476.518675
198.738504;-136.025404
197.888201;-478.025404
196.218695;-130.025404
196.000000;-479.331114
194.000000;-480.682415
193.475563;-122.025404
191.964058;-482.025404
189.564478;-120.025404
188.816993;-484.025404
188.000000;-484.530986
187.446237;-484.025404
186.000000;-482.680098
185.351907;-110.025404
184.000000;-483.926554
182.519441;-104.025404
182.000000;-485.135197
180.000000;-486.318494
178.965294;-96.025404
178.000000;-487.468918
176.954622;-90.025404
176.000000;-488.591791
174.480086;-82.025404
174.000000;-489.687826
172.671979;-76.025404
172.000000;-71.819744
170.000000;-491.798050
169.463679;-68.025404
168.000000;-492.811944
167.476482;-60.025404
166.000000;-493.805325
164.486407;-54.025404
164.000000;-49.747553
162.949640;-46.025404
162.133776;-494.025404
162.000000;-493.971139
161.857160;-36.025404
160.253559;-30.025404
160.000000;-494.914265
158.614726;-22.025404
158.000000;-495.840034
157.394796;-16.025404
156.490269;-10.025404
153.055717;-498.025404
148.249621;-500.025404
144.000000;-501.693477
140.484438;-500.025404
140.000000;-499.235672
137.954455;-500.025404
132.487543;-502.025404
128.000000;-503.561717
124.000000;-504.854992
120.192223;-506.025404
120.000000;-503.863668
118.000000;-504.475495
112.678885;-506.025404
108.000000;-507.289107
104.000000;-508.303667
102.000000;-506.138718
101.335934;-508.025404
96.000000;-507.424175
92.000000;-508.314372
86.000000;-509.535985
82.000000;-510.280103
78.000000;-509.671414
74.000000;-510.328719
68.000000;-511.210868
62.000000;-511.902124
56.000000;-511.421843
50.000000;-511.991392
46.000000;-512.305829
40.942884;-512.025404
36.000000;-511.746815
30.000000;-511.979134
26.000000;-512.074513
21.818743;-512.025404
16.000000;-511.028327
10.000000;-510.938539
4.000000;-510.748099
0.000000;-509.518520
-6.000000;-509.183083
-12.000000;-508.749987
-16.641081;-508.025404
-22.000000;-506.811757
-28.000000;-506.141054
-32.000000;-505.637671
-36.614846;-504.025404
-42.000000;-503.229944
-48.000000;-502.256479
-51.637146;-500.025404
-56.000000;-498.878797
-60.447338;-498.025404
-66.000000;-496.881482
-70.000000;-495.971281
-74.000000;-493.652645
-80.000000;-492.220223
-84.000000;-491.209063
-88.000000;-488.712849
-92.000000;-487.631397
-97.663225;-486.025404
-102.000000;-484.733668
-106.000000;-482.545643
-110.000000;-481.273623
-114.000000;-479.959999
-119.647162;-478.025404
-122.625671;-476.025404
-128.000000;-474.067476
-132.000000;-472.553845
-136.000000;-470.995660
-140.000000;-468.457208
-144.000000;-466.812640
-148.000000;-465.121682
-152.000000;-463.383726
-156.000000;-460.664575
-160.000000;-458.835777
-164.000000;-456.958279
-168.000000;-455.031521
-172.000000;-452.124041
-176.000000;-450.102353
-180.000000;-448.029846
-183.774977;-446.025404
-186.000000;-442.920708
-190.000000;-440.726809
-194.000000;-438.479577
-198.000000;-436.178535
-200.000000;-433.042460
-204.000000;-430.665603
-208.000000;-428.232999
-211.547882;-426.025404
-214.393586;-424.025404
-218.000000;-420.891691
-222.000000;-418.256659
-225.313286;-416.025404
-228.233706;-414.025404
-232.000000;-410.379157
-235.305150;-408.025404
-238.068890;-406.025404
-242.000000;-403.121004
-244.000000;-399.526231
-248.000000;-396.475088
-251.145860;-394.025404
-254.000000;-391.766541
-257.567033;-388.025404
-260.007280;-386.025404
-264.000000;-382.686838
-267.120598;-380.025404
-270.000000;-376.201349
-272.467864;-374.025404
-276.000000;-370.857562
-279.097793;-368.025404
-282.000000;-364.400554
-284.286176;-362.025404
-288.000000;-358.452214
-290.476090;-356.025404
-293.566236;-352.025404
-296.000000;-349.301015
-299.174990;-346.025404
-302.000000;-343.057872
-304.835720;-340.025404
-307.389916;-336.025404
-310.000000;-333.137402
-312.763921;-330.025404
-316.000000;-326.313581
-318.000000;-322.961677
-320.475160;-320.025404
-323.783578;-316.025404
-326.000000;-313.293329
-328.000000;-309.470547
-330.704455;-306.025404
-333.784071;-302.025404
-336.000000;-299.089515
-338.183580;-296.025404
-340.181078;-292.025404
-343.045366;-288.025404
-345.852620;-284.025404
-347.230415;-282.025404
-349.587863;-276.025404
-352.000000;-272.388879
-354.000000;-269.316116
-356.000000;-266.193848
-356.106803;-266.025404
-358.358110;-260.025404
-360.802057;-256.025404
-363.194024;-252.025404
-364.538392;-248.025404
-366.836685;-244.025404
-369.084848;-240.025404
-371.283530;-236.025404
-372.365381;-234.025404
-374.362879;-228.025404
-376.427336;-224.025404
-378.444988;-220.025404
-380.000000;-215.682655
-382.000000;-211.528510
-384.000000;-207.269674
-386.000000;-202.900105
-387.499013;-198.025404
-389.236122;-194.025404
-390.931079;-190.025404
-392.584659;-186.025404
-394.000000;-181.334168
-396.000000;-176.210486
-397.581954;-172.025404
-398.835529;-166.025404
-400.000000;-162.756431
-401.635369;-158.025404
-402.974945;-154.025404
-404.000000;-149.436772
-405.696518;-144.025404
-406.905099;-140.025404
-408.080518;-136.025404
-408.835616;-130.025404
-410.000000;-125.736224
-411.479939;-120.025404
-412.474126;-116.025404
-413.572999;-110.025404
-414.478849;-106.025404
-415.772738;-100.025404
-416.451313;-96.025404
-417.614077;-90.025404
-418.346011;-86.025404
-419.042001;-82.025404
-419.878268;-74.025404
-420.472922;-70.025404
-421.101800;-62.025404
-421.598918;-58.025404
-422.063038;-54.025404
-422.691453;-48.025404
-422.884835;-46.025404
-423.359462;-36.025404
-423.719740;-26.025404
-423.888480;-28.025404
-424.005371;-20.025404
-424.099118;-6.025404
-424.267368;-12.025404


==> data_figure_model_000mW_08_simu.txt <==
xuser;yuser
-436.230088;11.974596
-436.000000;12.276922
-434.862338;13.974596
-434.472149;7.974596
-434.302041;25.974596
-434.000000;23.506672
-434.000000;47.049223
-434.000000;5.856949
-434.000000;11.275567
-433.834586;35.974596
-433.382488;9.974596
-433.173333;51.974596
-432.839779;17.974596
-432.402685;53.974596
-432.000000;48.915773
-432.000000;60.755549
-431.566138;59.974596
-430.720930;79.974596
-430.363128;75.974596
-430.019355;73.974596
-430.000000;80.476621
-428.557252;85.974596
-428.000000;84.815866
-428.000000;103.939914
-427.909091;87.974596
-427.131707;91.974596
-426.244344;97.974596
-426.000000;101.404764
-425.507246;101.974596
-424.198020;111.974596
-424.000000;108.901425
-422.320475;121.974596
-422.000000;122.488882
-421.416974;117.974596
-420.191176;129.974596
-420.000000;130.955728
-418.914761;135.974596
-418.000000;134.200403
-416.629956;141.974596
-416.000000;143.750994
-415.797753;143.974596
-414.186441;153.974596
-414.000000;154.179247
-412.580882;155.974596
-410.701299;161.974596
-410.018349;165.974596
-410.000000;159.905312
-409.877049;159.974596
-408.165577;173.974596
-406.431655;177.974596
-404.000000;178.853209
-403.599174;179.974596
-402.244648;187.974596
-400.992000;191.974596
-399.669355;195.974596
-399.200000;9.000000
-399.200000;9.000000
-399.200000;13.000000
-398.000000;198.930228
-396.336842;201.974596
-394.120603;209.974596
-394.000000;209.727174
-392.376068;215.974596
-392.000000;214.918596
-392.000000;219.779840
-391.577061;213.974596
-389.317568;217.974596
-387.435644;225.974596
-386.000000;227.025321
-384.576087;227.974596
-384.000000;233.451869
-382.326797;235.974596
-380.003494;241.974596
-380.000000;242.752374
-378.000350;245.974596
-374.559211;247.974596
-374.000000;250.374596
-373.162393;253.974596
-372.005236;259.974596
-368.000000;261.780566
-366.200000;265.974596
-364.005734;269.974596
-362.003195;275.974596
-362.000000;275.977791
-358.882217;277.974596
-357.978261;281.974596
-354.007323;285.974596
-352.007125;289.974596
-350.003892;293.974596
-348.000000;295.975845
-344.012719;299.974596
-342.018036;303.974596
-340.005982;307.974596
-338.000000;311.040634
-336.000000;313.979036
-332.009505;317.974596
-330.008117;321.974596
-328.000000;323.983407
-324.013557;327.974596
-322.000000;331.594029
-320.000000;333.985585
-318.000000;337.979335
-314.005385;341.974596
-312.000000;343.981621
-308.006578;347.974596
-306.000000;351.428341
-303.833333;353.974596
-300.009207;357.974596
-298.000000;359.983060
-296.000000;363.975196
-292.001649;367.974596
-290.000000;369.977642
-286.006032;373.974596
-284.000000;375.983209
-280.001898;379.974596
-278.000000;381.981125
-274.000000;385.248858
-272.000000;387.984150
-268.000000;391.898966
-266.000000;393.977293
-262.000000;397.034837
-260.000000;399.716532
-258.000100;401.974596
-255.297491;403.974596
-251.441253;405.974596
-248.000000;407.990814
-244.005385;411.974596
-242.000000;413.979484
-238.003992;417.974596
-234.005087;419.974596
-232.000000;421.992828
-228.002497;425.974596
-226.000000;427.975546
-222.000000;429.978389
-218.000000;433.280719
-214.000000;435.909022
-212.000000;437.974896
-208.000000;439.983060
-204.000000;441.982911
-200.000600;445.974596
-196.803279;447.974596
-194.000000;447.645184
-192.000000;449.979484
-188.001848;453.974596
-184.007621;455.974596
-182.008117;457.974596
-182.000000;457.982713
-178.002048;459.974596
-174.005982;461.974596
-170.000000;463.819557
-166.790698;465.974596
-163.853503;467.974596
-160.000000;469.980081
-156.000000;472.400826
-152.826087;473.974596
-150.882353;473.974596
-148.000000;475.546649
-144.762821;477.974596
-142.000000;477.781825
-140.000000;479.974596
-136.000000;482.066199
-130.078431;485.974596
-130.000000;485.974796
-126.691589;485.974596
-126.000000;487.002374
-125.567901;487.974596
-122.000000;488.537096
-119.230769;489.974596
-116.000000;490.007654
-110.758621;491.974596
-110.000000;495.974996
-108.000000;495.915072
-106.361809;493.974596
-102.000000;495.087998
-98.000000;497.974596
-92.000000;497.389638
-88.000000;499.893671
-86.000000;502.621655
-82.642857;501.974596
-80.059770;503.974596
-80.000000;504.090668
-76.000000;504.316939
-72.000000;507.536726
-66.000000;506.981020
-64.000000;510.875884
-60.229665;509.974596
-58.035714;511.974596
-58.000000;511.992945
-54.258993;511.974596
-52.000000;513.158270
-46.000000;513.326245
-42.000000;515.249764
-36.868778;515.974596
-32.000000;516.583761
-28.877193;515.974596
-26.000000;518.370386
-20.000000;519.215337
-15.046729;519.974596
-12.000000;518.843374
-8.962264;519.974596
-6.000000;520.496720
0.000000;521.549596
3.365269;519.974596
6.630252;521.974596
10.000000;521.510311
13.372822;521.974596
16.000000;523.656949
20.000000;521.317226
24.000000;522.887218
29.294686;523.974596
30.000000;522.647323
30.606557;521.974596
34.000000;522.958126
40.000000;522.289007
45.884058;523.974596
47.991632;525.974596
48.000000;521.885424
48.144330;521.974596
52.000000;522.534596
55.661538;523.974596
58.000000;524.083292
62.000000;523.858004
64.960000;521.974596
68.000000;524.497045
72.000000;522.853384
76.000000;521.730694
82.000000;520.743485
85.113924;519.974596
86.000000;523.574596
87.285714;523.974596
92.000000;522.030540
96.000000;520.466399
100.000000;519.556296
102.000000;521.035325
103.164444;519.974596
106.000000;518.487754
109.449275;519.974596
112.000000;520.285202
114.000000;517.282772
117.321429;517.974596
122.000000;516.404564
124.000000;520.280676
124.462025;519.974596
126.000000;513.753666
128.000000;517.653353
130.000000;518.173549
130.000000;512.187096
131.769231;515.974596
134.000000;517.157930
138.000000;514.090299
141.897059;511.974596
144.000000;512.436908
147.978873;513.974596
148.000000;513.838233
149.223881;511.974596
150.000000;508.233855
150.088889;507.974596
154.000000;510.449734
156.000000;510.120345
156.000000;10.546025
157.065502;13.974596
158.000000;507.752374
158.000000;7.440034
158.599078;25.974596
160.000000;507.699503
160.000000;23.513058
160.804348;507.974596
161.260870;29.974596
161.909465;505.974596
162.000000;505.898472
162.000000;36.844687
162.730539;43.974596
163.329377;47.974596
164.000000;54.076291
164.122137;49.974596
165.008696;505.974596
166.000000;503.974596
168.000000;506.116728
168.000000;59.625390
168.000000;504.224596
168.500000;63.974596
169.625000;57.974596
170.000000;506.774596
170.000000;70.671844
170.000000;502.442432
170.000000;58.120051
170.057143;57.974596
171.278772;75.974596
171.981395;71.974596
173.410000;75.974596
174.000000;83.997585
174.000000;76.478870
174.299492;75.974596
174.831461;79.974596
176.000000;86.953676
177.140351;501.974596
178.000000;95.054888
178.491071;91.974596
179.441176;97.974596
180.000000;101.085707
181.142857;101.974596
182.000000;106.425816
182.916923;103.974596
184.670554;497.974596
185.425641;111.974596
186.000000;114.149295
187.840909;499.974596
188.000000;500.046761
188.153846;499.974596
189.392857;117.974596
190.000000;118.869333
190.000000;498.196818
191.600000;493.974596
192.403587;493.974596
193.216867;121.974596
194.000000;496.213402
194.000000;125.419041
194.000000;492.515580
194.955882;125.974596
196.000000;494.895231
196.000000;129.629769
196.000000;490.184020
196.254098;133.974596
197.644231;491.974596
198.988506;139.974596
200.000000;490.298921
200.000000;141.758380
201.028302;145.974596
202.000000;149.103628
202.112094;143.974596
202.994595;153.974596
204.000000;150.286285
204.711409;155.974596
205.290323;161.974596
206.000000;170.047991
206.000000;160.296630
206.344262;157.974596
208.000000;170.221608
208.558730;163.974596
209.920844;481.974596
210.220183;173.974596
211.253823;487.974596
211.979167;181.974596
212.000000;172.746748
212.000000;487.271426
212.868327;487.974596
214.000000;184.996818
214.000000;486.542164
215.086207;485.974596
215.589744;189.974596
216.000000;190.519277
216.000000;485.568466
216.050000;475.974596
217.563910;483.974596
217.900990;473.974596
218.000000;193.493115
218.000000;481.617719
218.000000;473.849596
218.225564;473.974596
219.010526;481.974596
219.352601;475.974596
220.000000;206.618007
220.000000;200.421025
220.000000;475.330918
220.332378;203.974596
221.240741;479.974596
222.000000;205.661553
222.046875;211.974596
223.253425;209.974596
223.957547;469.974596
224.000000;208.491603
224.000000;467.685826
224.287234;467.974596
225.190476;211.974596
226.000000;218.073362
226.000000;470.032289
226.054711;469.974596
227.491289;215.974596
228.000000;215.505143
228.651899;471.974596
229.434343;463.974596
229.916168;469.974596
230.000000;469.765641
230.000000;217.382836
230.000000;464.219138
230.000000;242.337465
230.139089;221.974596
230.354260;217.974596
230.569343;225.974596
230.966292;241.974596
232.000000;471.909379
232.000000;236.581338
232.409241;237.974596
232.703557;469.974596
233.853480;259.974596
234.000000;244.104289
234.000000;457.370515
234.000000;259.174596
234.277778;257.974596
234.678227;459.974596
234.927536;467.974596
235.766355;267.974596
236.000000;456.388973
236.000000;268.099596
236.238095;267.974596
237.146667;461.974596
237.795122;265.974596
238.000000;466.187096
238.000000;266.178480
238.000000;463.636934
238.000000;454.058566
238.266667;269.974596
239.103448;461.974596
239.411765;271.974596
240.000000;461.247323
240.000000;452.691014
240.356164;461.974596
241.785888;265.974596
242.000000;459.383687
242.000000;275.626111
242.000000;450.550085
242.000000;266.259386
242.724832;449.974596
243.283019;445.974596
243.655914;281.974596
244.000000;457.479973
244.000000;444.165072
244.235052;445.974596
244.705882;443.974596
245.260606;311.974596
245.556962;287.974596
245.780069;299.974596
246.000000;454.016790
246.000000;302.958095
246.000000;444.024710
246.000000;324.138233
246.000000;316.065094
246.078292;443.974596
246.176211;307.974596
246.462810;441.974596
247.047210;311.974596
247.321637;305.974596
247.711111;303.974596
248.000000;453.034425
248.000000;342.049596
248.000000;325.919694
248.000000;318.655152
248.000000;442.486993
248.451456;441.974596
248.600000;311.974596
248.704846;331.974596
249.111111;339.974596
249.342020;349.974596
249.625000;449.974596
249.816901;337.974596
249.937500;329.974596
250.000000;431.775921
250.000000;342.853028
250.000000;440.784298
250.000000;368.203307
250.343066;367.974596
251.112821;439.974596
251.664596;355.974596
252.000000;436.758910
252.000000;361.623245
252.000000;334.754257
252.000000;454.662457
252.000000;434.660042
252.378947;335.974596
252.790698;453.974596
253.506849;429.974596
253.616162;443.974596
253.947712;353.974596
254.000000;429.607249
254.000000;376.567772
254.000000;370.165072
254.000000;357.950305
254.000000;418.530746
254.000000;404.514947
254.000000;354.038088
254.222222;353.974596
254.669456;427.974596
254.938272;413.974596
255.178744;387.974596
255.975728;391.974596
256.000000;424.992778
256.000000;416.553213
256.000000;369.043299
256.000000;391.945010
256.000000;387.302659
256.208000;395.974596
256.556701;411.974596
256.769912;373.974596
256.926431;433.974596
257.358885;429.974596
257.826087;385.974596
258.000000;424.374596
258.000000;414.019041
258.000000;393.492545
258.000000;431.507930
258.000000;386.220750
258.276423;423.974596
258.708861;431.974596
258.949290;381.974596
259.225806;399.974596
259.580838;375.974596
259.978495;401.974596
260.000000;401.856949
260.000000;384.736834
260.000000;375.511020
260.000000;429.880846
260.052632;407.974596
260.969512;395.974596
261.097561;379.974596
261.390000;397.974596
262.000000;398.443827
262.365269;397.974596
263.444444;395.974596
264.000000;423.624342
264.411392;-394.025404
264.000000;-393.783318
264.000000;-423.908445
264.000000;-429.993489
263.972603;-430.025404
263.472464;-426.025404
262.149584;-400.025404
262.000000;-425.240241
261.491667;-386.025404
260.965377;-426.025404
260.793028;-378.025404
260.411392;-414.025404
260.043956;-434.025404
260.000000;-384.913603
260.000000;-401.281983
260.000000;-413.755694
260.000000;-434.077352
259.878049;-428.025404
259.314286;-372.025404
259.038328;-388.025404
258.972727;-402.025404
258.721212;-422.025404
258.380090;-386.025404
258.000000;-395.481025
258.000000;-401.232811
258.000000;-417.850404
258.000000;-432.025404
258.000000;-434.619653
258.000000;-385.457836
257.555556;-386.025404
257.051852;-440.025404
256.772947;-364.025404
256.512500;-422.025404
256.000000;-363.451927
256.000000;-399.678098
256.000000;-410.399505
256.000000;-424.678465
256.000000;-439.329325
256.000000;-422.946752
255.678019;-410.025404
255.403587;-438.025404
254.984127;-402.025404
254.884615;-370.025404
254.581006;-354.025404
254.146479;-376.025404
254.000000;-356.756587
254.000000;-376.112506
254.000000;-428.712520
254.000000;-435.078035
253.675000;-376.025404
253.140625;-444.025404
252.753623;-418.025404
252.310160;-346.025404
252.083832;-434.025404
252.000000;-355.253915
252.000000;-363.034099
252.000000;-416.539689
252.000000;-441.772657
251.905263;-416.025404
251.720280;-344.025404
251.090047;-338.025404
250.652015;-356.025404
250.231660;-322.025404
250.000000;-336.200007
250.000000;-347.025404
250.000000;-356.469294
250.000000;-445.700662
249.842857;-336.025404
249.477204;-340.025404
249.123711;-324.025404
248.855814;-328.025404
248.424658;-338.025404
248.325926;-312.025404
248.050000;-358.025404
248.000000;-302.537032
248.000000;-322.043586
248.000000;-356.247626
248.000000;-337.637904
247.987179;-322.025404
247.775510;-312.025404
247.323263;-332.025404
247.111748;-306.025404
246.813953;-440.025404
246.646154;-444.025404
246.111628;-286.025404
246.000000;-291.690933
246.000000;-300.583543
246.000000;-454.853598
246.000000;-310.464866
246.000000;-439.746519
246.000000;-443.143051
246.000000;-447.962904
245.744526;-440.025404
245.472527;-300.025404
245.171429;-458.025404
244.975610;-284.025404
244.000000;-290.248754
244.000000;-456.035113
243.662338;-282.025404
242.255591;-448.025404
242.000000;-275.978455
242.000000;-459.902215
242.000000;-447.449864
241.454545;-450.025404
240.139241;-270.025404
240.000000;-267.373718
240.000000;-452.038102
238.670913;-454.025404
238.000000;-462.993489
238.000000;-453.112109
237.294118;-262.025404
236.333333;-468.025404
236.000000;-465.976324
235.957447;-466.025404
234.290909;-254.025404
234.160000;-246.025404
234.000000;-246.271018
234.000000;-256.566284
234.000000;-460.192891
233.347826;-252.025404
232.341463;-460.025404
232.232779;-462.025404
232.000000;-242.509876
232.000000;-462.251210
232.000000;-250.974556
231.180212;-470.025404
230.078534;-228.025404
230.000000;-228.637649
230.000000;-462.858737
229.837209;-464.025404
229.632353;-232.025404
228.000000;-219.715806
228.000000;-475.681654
227.413333;-476.025404
226.790123;-216.025404
226.000000;-476.360847
226.000000;-472.323911
224.309859;-208.025404
224.000000;-208.481835
224.000000;-471.263499
223.659722;-212.025404
222.613757;-480.025404
222.000000;-480.626440
220.617391;-206.025404
220.000000;-197.090289
220.000000;-482.893825
220.000000;-471.957893
220.000000;-474.811921
219.390558;-206.025404
218.876543;-204.025404
218.388060;-476.025404
218.000000;-193.047626
217.368421;-478.025404
216.277778;-186.025404
216.000000;-183.528562
216.000000;-478.920141
216.000000;-473.708572
216.000000;-485.918261
214.703297;-184.025404
214.000000;-486.826991
213.539863;-486.025404
212.299465;-180.025404
212.000000;-180.452885
212.000000;-487.790417
211.750693;-488.025404
210.976190;-484.025404
210.231579;-170.025404
210.000000;-177.165900
208.770115;-168.025404
207.421687;-166.025404
206.707865;-488.025404
206.000000;-155.804060
206.000000;-488.935151
204.588889;-160.025404
204.000000;-487.280634
202.271845;-488.025404
201.694444;-146.025404
200.000000;-140.775404
200.000000;-489.705091
199.250000;-140.025404
198.284672;-136.025404
197.085202;-132.025404
196.024194;-128.025404
196.000000;-128.134495
196.000000;-134.610438
196.000000;-490.993146
195.485030;-134.025404
194.705882;-122.025404
194.000000;-126.535364
194.000000;-492.505404
193.690821;-126.025404
192.000000;-120.850404
192.000000;-490.199317
191.192118;-496.025404
190.270588;-492.025404
190.000000;-116.598933
190.000000;-498.095579
189.450000;-494.025404
189.130435;-498.025404
188.000000;-497.619154
188.000000;-119.424005
186.000000;-496.324105
185.467249;-110.025404
184.000000;-106.767339
182.660194;-106.025404
182.000000;-101.635160
182.000000;-108.325704
181.169935;-500.025404
179.769697;-98.025404
178.179775;-100.025404
178.000000;-501.268647
178.000000;-503.102327
176.937685;-90.025404
176.000000;-83.206356
176.000000;-502.559565
174.814815;-80.025404
174.000000;-86.066082
172.924791;-78.025404
172.255474;-506.025404
172.000000;-503.283468
172.000000;-499.242795
171.764706;-72.025404
170.119816;-68.025404
170.000000;-70.358737
169.173653;-70.025404
168.000000;-63.042948
167.534884;-502.025404
167.380952;-504.025404
166.000000;-501.787994
165.587189;-504.025404
164.413408;-52.025404
164.000000;-51.504277
164.000000;-505.915234
163.574037;-50.025404
162.709091;-46.025404
162.089385;-36.025404
162.000000;-40.815527
162.000000;-48.080542
161.378641;-40.025404
160.185464;-32.025404
160.000000;-30.812289
159.850932;-30.025404
158.582524;-28.025404
158.195122;-18.025404
158.000000;-28.208331
157.625668;-14.025404
157.333333;-26.025404
156.922118;-10.025404
154.692982;-510.025404
150.729167;-512.025404
147.802817;-512.025404
146.000000;-513.513776
145.798165;-514.025404
142.775000;-514.025404
139.057143;-514.025404
136.000000;-515.948901
132.897436;-516.025404
131.113924;-516.025404
128.000000;-517.416708
126.000000;-518.425404
125.437186;-518.025404
122.000000;-516.242795
116.533333;-518.025404
114.000000;-517.437867
110.000000;-518.484587
104.000000;-519.048235
101.190476;-520.025404
98.083333;-522.025404
96.000000;-521.047626
92.000000;-522.807626
90.000000;-518.919021
89.025000;-520.025404
86.000000;-520.636832
82.000000;-518.830543
80.000000;-523.121404
74.728682;-522.025404
72.000000;-522.748295
66.000000;-522.391163
62.923077;-522.025404
60.800000;-522.025404
60.000000;-522.159858
58.967442;-524.025404
54.000000;-523.920565
51.414634;-522.025404
48.440678;-524.025404
47.455319;-526.025404
45.494949;-522.025404
43.971429;-524.025404
40.000000;-524.133512
36.000000;-524.333096
36.000000;-521.618862
34.000000;-523.482357
30.666667;-524.025404
26.000000;-523.394579
22.186047;-522.025404
18.000000;-522.257163
12.000000;-522.620642
8.000000;-522.025404
2.000000;-521.281009
-3.557047;-520.025404
-6.000000;-520.596832
-10.000000;-518.795896
-14.000000;-520.191663
-16.000000;-517.683737
-20.000000;-518.535432
-24.000000;-516.926503
-26.481283;-518.025404
-32.000000;-516.552677
-34.995122;-516.025404
-38.000000;-515.293696
-42.771930;-514.025404
-44.000000;-515.530780
-44.575000;-516.025404
-47.747368;-514.025404
-52.000000;-512.271781
-56.000000;-511.480601
-61.602996;-510.025404
-66.000000;-508.422970
-69.617647;-506.025404
-72.000000;-506.358737
-74.000000;-503.225404
-76.000000;-506.210143
-80.000000;-504.727158
-82.000000;-501.363865
-86.000000;-502.151650
-90.000000;-500.243744
-94.000000;-498.907757
-98.000000;-496.025404
-102.000000;-496.576515
-102.000000;-493.669848
-104.000000;-495.676197
-106.385185;-494.025404
-110.000000;-492.201649
-113.026087;-492.025404
-114.554455;-492.025404
-118.296296;-488.025404
-124.000000;-487.177451
-128.000000;-485.544120
-132.000000;-483.423462
-134.371134;-482.025404
-137.476510;-480.025404
-142.000000;-478.763335
-146.000000;-477.721832
-148.000000;-478.030491
-148.005087;-478.025404
-152.000000;-473.830091
-154.280992;-474.025404
-158.002198;-472.025404
-162.000000;-469.660539
-166.000000;-467.324105
-170.000000;-464.026953
-172.877358;-462.025404
-178.000000;-460.026403
-181.607547;-458.025404
-184.006727;-456.025404
-188.003444;-454.025404
-192.000000;-450.027302
-196.000000;-448.029794
-200.000000;-446.032429
-202.006081;-444.025404
-206.009703;-442.025404
-209.937107;-438.025404
-214.000000;-436.029446
-217.223529;-434.025404
-220.000000;-431.241090
-224.000000;-428.030690
-227.529412;-426.025404
-230.009752;-424.025404
-234.000000;-420.033273
-237.914530;-418.025404
-240.000000;-415.484611
-244.000000;-412.029595
-246.007224;-410.025404
-250.000000;-406.035602
-253.449814;-404.025404
-256.384615;-402.025404
-260.000000;-399.520642
-264.000000;-396.027701
-266.000000;-393.086402
-268.000000;-390.319882
-270.000000;-389.955474
-274.000000;-386.029545
-276.005734;-384.025404
-279.434978;-380.025404
-282.003344;-378.025404
-286.000000;-374.027352
-288.001499;-372.025404
-292.000000;-368.029197
-294.000650;-366.025404
-296.010989;-362.025404
-300.000000;-358.029097
-302.006827;-356.025404
-306.000000;-352.027801
-308.000000;-348.758737
-310.007720;-346.025404
-314.000000;-342.035404
-316.008712;-340.025404
-318.008613;-336.025404
-322.000000;-332.033521
-324.011484;-330.025404
-326.008167;-326.025404
-330.000000;-322.027901
-332.000000;-318.037036
-334.000750;-316.025404
-338.000000;-312.029744
-340.000000;-308.037925
-342.003145;-306.025404
-344.003594;-302.025404
-346.007422;-298.025404
-350.000000;-294.029147
-352.000000;-290.032925
-354.000000;-286.032230
-356.006727;-284.025404
-358.002597;-280.025404
-360.170213;-276.025404
-364.000000;-272.026903
-366.000000;-268.029595
-368.000000;-264.845917
-370.000000;-260.499542
-372.000000;-258.026004
-372.000600;-258.025404
-374.045802;-250.025404
-376.033557;-248.025404
-378.408163;-242.025404
-380.000000;-238.181654
-382.600791;-234.025404
-384.000000;-232.172001
-384.127854;-232.025404
-386.886525;-224.025404
-389.382423;-222.025404
-390.739837;-218.025404
-392.000000;-213.568783
-394.000000;-208.621148
-396.000000;-206.212320
-396.166667;-206.025404
-398.861878;-196.025404
-400.000000;-199.688770
-400.004191;-198.025404
-401.948454;-188.025404
-404.067511;-186.025404
-405.293103;-178.025404
-407.630170;-168.025404
-408.000000;-175.820276
-408.225080;-174.025404
-410.000000;-165.519786
-411.400000;-164.025404
-413.255474;-154.025404
-414.184783;-148.025404
-415.601896;-146.025404
-416.764873;-144.025404
-418.228571;-138.025404
-419.266458;-132.025404
-420.000000;-127.732721
-421.266667;-122.025404
-422.898876;-120.025404
-423.911980;-104.025404
-424.000000;-110.179250
-424.039474;-110.025404
-425.164557;-106.025404
-425.656442;-102.025404
-426.000000;-92.662572
-426.877193;-98.025404
-427.937778;-88.025404
-429.073171;-90.025404
-429.505051;-72.025404
-430.000000;-78.613639
-430.000000;-54.019134
-430.000000;-89.739689
-430.051282;-54.025404
-430.333333;-74.025404
-431.780220;-40.025404
-431.901478;-48.025404
-432.000000;-75.608737
-432.000000;-57.557049
-432.000000;-48.129031
-432.000000;-39.716523
-432.200000;-46.025404
-432.629310;-10.025404
-432.987755;-56.025404
-433.086247;-24.025404
-433.361446;-34.025404
-433.716763;-28.025404
-434.000000;-30.900404
-434.000000;-25.700617
-434.000000;-8.435404
-434.343750;-12.025404
-434.929577;-16.025404
-436.000000;-18.941292


==> data_figure_model_050mW_05_model.txt <==
xuser;yuser
598.667256;7.974596
599.418682;11.974596
599.533832;15.974596
600.000000;16.943210
600.492993;17.974596
600.656196;21.974596
601.960776;25.974596
602.000000;26.688784
602.187056;29.974596
603.547206;33.974596
603.835920;37.974596
604.000000;38.648506
604.482885;41.974596
605.598005;45.974596
605.782507;47.974596
608.000000;51.676024
608.557015;53.974596
608.985279;57.974596
610.000000;59.522803
610.523770;61.974596
613.404356;67.974596
614.987405;71.974596
615.522987;75.974596
617.569249;79.974596
618.145567;83.974596
619.710110;85.974596
620.000000;87.905836
620.312897;89.974596
622.000000;91.164336
623.769774;95.974596
624.000000;96.165005
626.172287;97.974596
626.820434;101.974596
628.000000;102.660092
630.000000;103.829945
630.245566;103.974596
630.913756;107.974596
632.000000;108.542270
634.000000;109.594298
634.718038;109.974596
635.405683;113.974596
636.000000;114.474353
638.123834;117.974596
641.194158;123.974596
643.512474;127.974596
644.244395;131.974596
646.000000;133.465299
646.966993;135.974596
650.066451;141.974596
652.788471;145.974596
653.554858;149.974596
654.000000;150.298627
656.000000;150.476243
656.289297;151.974596
658.626456;155.974596
659.412683;159.974596
660.201446;161.974596
662.000000;161.181752
664.092283;163.974596
664.494130;165.974596
666.000000;167.261793
667.239459;169.974596
669.994648;173.974596
670.000000;174.000302
670.409739;175.974596
673.262904;177.974596
674.000000;177.655959
675.103978;179.974596
680.242340;185.974596
682.000000;187.465612
683.049513;189.974596
685.878618;193.974596
686.000000;194.499553
689.201177;199.974596
692.088592;203.974596
692.574392;205.974596
693.555140;209.974596
694.000000;210.338235
696.000000;211.964230
696.505664;213.974596
698.000000;214.842995
700.468704;217.974596
700.991797;219.974596
702.000000;220.554270
704.000000;220.218885
705.012732;223.974596
706.000000;224.414484
708.000000;225.305537
709.502450;225.974596
710.000000;227.738725
712.612301;229.974596
713.773551;233.974596
714.000000;234.150206
716.000000;235.698384
717.556092;239.974596
718.000000;240.313712
720.000000;241.389050
720.796420;243.974596
722.000000;244.883827
723.448528;245.974596
724.000000;247.717857
724.717020;249.974596
726.000000;250.928879
728.063035;253.974596
732.124975;259.974596
734.000000;261.331960
735.577767;263.974596
736.000000;265.202141
740.477959;265.974596
741.904619;269.974596
742.000000;270.023581
745.080734;269.974596
746.547873;273.974596
748.872488;273.974596
750.000000;273.358281
753.398680;277.974596
754.000000;278.388043
756.000000;279.157311
757.097709;281.974596
758.000000;282.423505
760.335793;281.974596
761.132153;283.974596
766.005874;287.974596
772.292139;289.974596
773.978010;293.974596
774.000000;293.985216
776.423329;291.974596
778.141342;295.974596
780.000000;296.407564
783.975073;291.974596
784.000000;291.958138
784.966418;293.974596
789.223060;295.974596
790.000000;295.551543
791.357281;295.974596
792.000000;297.372120
795.430504;297.974596
796.000000;297.718633
797.626908;299.974596
798.000000;300.771411
798.567298;301.974596
800.000000;302.507744
801.962694;299.974596
802.000000;299.957855
803.006279;301.974596
806.000000;304.921738
808.000000;305.409996
809.244344;307.974596
810.000000;309.543231
814.105327;319.974596
814.713708;309.974596
816.000000;318.053620
816.070375;315.974596
816.168413;311.974596
818.000000;314.017050
818.033031;311.974596
820.000000;309.977962
820.003366;309.974596
820.000000;-309.316198
818.042690;-314.025404
818.000000;-309.313787
816.697340;-310.025404
816.079240;-318.025404
816.000000;-312.110720
815.718502;-312.025404
814.000000;-308.527459
813.754216;-308.025404
812.000000;-307.384676
810.588797;-308.025404
808.300292;-306.025404
806.000000;-304.961186
804.000000;-304.048178
803.989181;-304.025404
802.069586;-300.025404
801.155298;-302.025404
796.709247;-298.025404
794.000000;-298.662657
792.302391;-298.025404
788.000000;-296.686859
786.000000;-296.283716
785.884980;-296.025404
784.093044;-292.025404
783.651569;-294.025404
782.000000;-295.122009
780.641415;-296.025404
778.000000;-295.647469
777.304147;-294.025404
776.445150;-292.025404
774.000872;-294.025404
773.156325;-292.025404
772.000000;-289.283664
770.000000;-289.291400
768.666302;-290.025404
768.000000;-290.393467
766.842260;-290.025404
766.000000;-287.960526
764.000000;-287.033514
762.000000;-286.150649
761.950242;-286.025404
760.000000;-281.848906
759.424411;-282.025404
756.338480;-280.025404
752.653155;-276.025404
752.000000;-274.314264
751.890333;-274.025404
748.000000;-274.497660
746.566562;-274.025404
746.000000;-272.484835
745.831905;-272.025404
744.000000;-269.461963
742.130862;-270.025404
741.207992;-268.025404
740.000000;-265.823501
739.550235;-266.025404
738.000000;-266.723805
736.284466;-266.025404
734.908688;-262.025404
732.000000;-259.603497
731.471034;-258.025404
730.000000;-256.952279
728.734273;-256.025404
728.000000;-253.782120
727.427399;-252.025404
724.097619;-248.025404
720.195678;-242.025404
716.970160;-238.025404
716.372713;-236.025404
713.205762;-232.025404
712.000000;-229.533704
710.081014;-228.025404
704.485604;-222.025404
700.000000;-216.171591
699.962035;-216.025404
696.015343;-212.025404
694.000000;-210.378760
693.567676;-210.025404
692.586772;-206.025404
692.000000;-203.941671
690.000000;-203.326446
689.689058;-202.025404
688.000000;-199.012618
686.816652;-198.025404
686.352438;-196.025404
684.000000;-192.433965
683.514111;-192.025404
682.610409;-188.025404
680.000000;-184.876259
679.811861;-184.025404
678.000000;-183.174787
676.000000;-182.238107
675.544225;-182.025404
674.687595;-178.025404
672.000000;-178.567246
670.837256;-178.025404
670.000000;-174.000299
668.000000;-172.314355
667.660278;-172.025404
666.841214;-168.025404
664.000000;-163.514256
663.700270;-162.025404
660.000000;-162.109655
659.818246;-162.025404
659.028745;-158.025404
658.000000;-155.370509
656.686820;-154.025404
653.180537;-148.025404
652.000000;-145.342352
650.453105;-144.025404
650.000000;-141.620881
649.698513;-140.025404
648.000000;-138.577237
647.349202;-138.025404
646.605738;-134.025404
644.000000;-130.637026
643.887546;-130.025404
642.000000;-126.468622
641.564127;-126.025404
640.845057;-122.025404
640.000000;-121.306440
638.484934;-120.025404
638.000000;-117.265944
637.781738;-116.025404
635.068971;-112.025404
630.586362;-106.025404
626.502624;-100.025404
626.000000;-97.874177
623.461383;-94.025404
623.149258;-92.025404
620.017881;-88.025404
618.000000;-82.967910
617.862716;-82.025404
616.000000;-78.242967
615.806277;-78.025404
615.259157;-74.025404
614.000000;-70.526718
613.665206;-70.025404
613.162339;-66.025404
612.000000;-65.051981
610.765905;-64.025404
610.299861;-60.025404
608.773226;-56.025404
608.358166;-52.025404
606.000000;-50.042820
605.979123;-50.025404
605.787287;-48.025404
604.656877;-44.025404
604.324702;-40.025404
603.691415;-36.025404
603.417646;-32.025404
602.073008;-28.025404
600.752316;-24.025404
600.572646;-20.025404
599.473632;-14.025404
598.705293;-10.025404
598.639120;-6.025404


==> data_figure_model_050mW_05_simu.txt <==
xuser;yuser
605.711340;7.974596
606.000000;9.027228
606.240000;9.974596
606.941476;5.974596
607.231076;13.974596
608.000000;17.567700
608.000000;11.852645
608.320652;17.974596
608.439560;27.974596
609.037500;23.974596
609.522727;25.974596
610.000000;31.325948
610.960000;31.974596
611.756522;43.974596
612.000000;44.258860
612.000000;38.793310
612.648855;49.974596
614.000000;51.368297
614.000000;45.821730
614.300000;45.974596
616.306748;53.974596
616.586207;55.974596
618.000000;62.202238
618.000000;59.141263
619.587074;65.974596
620.000000;66.798969
620.000000;63.781159
620.654971;63.974596
622.041860;69.974596
622.952381;75.974596
625.064615;79.974596
627.006452;83.974596
627.220588;85.974596
628.000000;88.719517
629.969231;91.974596
630.000000;92.022215
632.900585;95.974596
637.306329;105.974596
637.706485;101.974596
638.000000;106.400062
640.000000;107.797918
640.537634;107.974596
641.901515;111.974596
642.000000;112.053384
644.000000;113.949828
644.199288;115.974596
646.000000;117.801311
648.476780;121.974596
649.464789;123.974596
651.144828;129.974596
652.000000;130.790386
653.189427;131.974596
654.000000;136.505906
654.000000;133.117453
654.806916;135.974596
656.000000;137.721432
657.580153;135.974596
658.000000;141.824283
659.110505;143.974596
660.000000;145.756017
662.858044;149.974596
663.437975;151.974596
664.000000;152.493288
665.134168;153.974596
665.715302;157.974596
666.000000;158.099013
668.000000;158.940490
670.000000;159.259512
670.488584;161.974596
672.834331;165.974596
673.920319;167.974596
674.000000;168.016525
675.879276;171.974596
676.000000;174.050139
676.000000;169.497559
680.000000;174.339180
682.095764;177.974596
684.000000;179.391035
688.500986;183.974596
690.000000;186.107930
690.052709;185.974596
692.484472;191.974596
693.138840;193.974596
694.000000;195.830657
695.849246;197.974596
696.000000;198.403168
698.000000;201.165072
698.165563;199.974596
699.899371;205.974596
700.000000;206.044926
702.527859;209.974596
705.336000;211.974596
707.317708;215.974596
708.000000;216.520430
710.855524;219.974596
713.507463;219.974596
714.000000;219.784120
715.702786;223.974596
716.000000;224.236891
716.000000;221.716198
718.898113;227.974596
721.867647;231.974596
722.000000;232.125857
723.279070;233.974596
724.000000;234.782414
725.498947;237.974596
726.000000;239.107930
728.595041;241.974596
730.000000;243.257615
732.632000;247.974596
734.000000;249.917778
732.695652;-248.025404
728.174312;-244.025404
725.158537;-238.025404
724.000000;-234.161150
721.365035;-232.025404
718.700535;-228.025404
718.000000;-225.978737
716.920810;-224.025404
716.000000;-222.554816
715.537275;-222.025404
714.000000;-219.705803
712.608696;-220.025404
710.365591;-218.025404
708.000000;-216.661601
706.635294;-216.025404
706.000000;-212.725404
705.754386;-212.025404
701.556250;-208.025404
698.062992;-202.025404
696.000000;-197.846542
696.000000;-200.246961
695.697959;-200.025404
694.400000;-196.025404
692.381232;-192.025404
690.000000;-188.113316
689.868852;-188.025404
688.497041;-186.025404
686.000000;-182.166249
685.919355;-182.025404
684.000000;-178.936923
682.000000;-178.441220
681.342857;-176.025404
681.185430;-174.025404
676.651629;-174.025404
674.151961;-168.025404
673.215815;-164.025404
670.242857;-164.025404
670.000000;-157.879787
670.000000;-163.336215
670.000000;-163.336215
669.765550;-158.025404
666.000000;-156.794635
665.237288;-156.025404
662.757647;-150.025404
662.000000;-147.541404
660.000000;-146.075404
659.976879;-146.025404
658.636103;-142.025404
654.313364;-136.025404
652.619658;-132.025404
650.000000;-128.737268
649.975385;-126.025404
649.187215;-124.025404
648.000000;-122.604639
647.740831;-122.025404
646.000000;-118.660698
645.270270;-118.025404
644.064140;-114.025404
641.774920;-110.025404
638.000000;-104.907124
637.299145;-104.025404
636.000000;-101.396429
634.578755;-100.025404
634.000000;-99.210971
633.158163;-96.025404
632.000000;-94.998254
630.249364;-92.025404
630.000000;-93.425404
629.840000;-90.025404
626.783410;-84.025404
626.000000;-83.412791
626.000000;-88.301034
625.718213;-88.025404
624.988764;-78.025404
624.000000;-76.773371
623.345196;-76.025404
622.000000;-72.025404
620.550000;-68.025404
620.457143;-64.025404
620.000000;-63.766411
620.000000;-70.069457
619.951691;-70.025404
618.161538;-60.025404
616.011111;-54.025404
616.000000;-54.486942
615.450000;-52.025404
614.000000;-48.377404
613.671642;-48.025404
612.686441;-40.025404
612.000000;-38.838591
612.000000;-44.958311
611.476415;-38.025404
611.203822;-42.025404
610.988764;-36.025404
610.604575;-26.025404
610.000000;-26.814316
609.507538;-24.025404
608.223776;-20.025404
608.090615;-22.025404
607.238938;-14.025404
606.000000;-5.871558
605.884112;-8.025404


==> data_figure_model_050mW_08_model.txt <==
xuser;yuser
404.000000;502.293507
408.000000;502.263036
412.000000;502.631582
416.000000;503.441429
420.000000;503.278671
424.000000;503.063050
428.000000;502.793849
432.000000;503.806925
436.000000;503.575018
440.000000;503.165442
444.000000;502.699840
445.605471;7.974596
445.672931;11.974596
446.000000;502.445807
446.729838;15.974596
446.850759;19.974596
446.998240;23.974596
448.000000;25.435469
448.457686;27.974596
448.657877;31.974596
450.000000;501.893610
450.371836;33.974596
450.611762;37.974596
450.877127;41.974596
452.000000;43.259860
452.621650;43.974596
452.925771;47.974596
453.254352;51.974596
454.000000;502.852018
454.089807;55.974596
454.462974;59.974596
455.986973;63.974596
456.000000;64.099774
456.404522;67.974596
458.000000;502.210875
459.380463;501.974596
460.000000;71.941090
460.286415;73.974596
460.759374;77.974596
462.000000;501.503758
462.856820;81.974596
463.369556;85.974596
464.000000;501.125735
466.000000;500.732503
467.104673;89.974596
467.655828;93.974596
468.000000;500.323969
468.219548;97.974596
470.000000;499.898853
470.110641;99.974596
470.692969;103.974596
472.000000;499.452427
472.830143;499.974596
473.839822;109.974596
474.000000;111.019336
474.450631;113.974596
476.000000;500.242942
476.997263;117.974596
477.310960;119.974596
477.942681;123.974596
478.000000;124.002066
480.000000;124.963991
482.000000;125.921228
482.430674;127.974596
483.071686;131.974596
484.000000;132.501753
486.000000;497.683548
486.594023;133.974596
487.241774;137.974596
487.887947;141.974596
488.000000;142.018448
490.000000;496.527252
491.832116;495.974596
492.000000;141.713287
492.993279;143.974596
493.642469;147.974596
494.000000;148.100088
496.000000;496.546809
497.792795;495.974596
498.000000;149.504993
499.668712;151.974596
500.000000;495.240572
500.312803;155.974596
502.000000;156.949707
503.777947;157.974596
504.000000;159.360674
504.411029;161.974596
506.000000;493.120633
508.000000;492.370532
508.170145;165.974596
508.779405;169.974596
509.078164;171.974596
510.000000;172.632127
512.000000;490.795023
512.174038;175.974596
512.741524;179.974596
514.000000;180.713916
516.000000;489.122109
516.148363;181.974596
516.690994;185.974596
517.686499;491.974596
518.000000;491.499258
518.000000;188.593794
519.001253;489.974596
520.000000;487.345351
520.000000;491.661166
520.332711;189.974596
520.587010;191.974596
521.076617;195.974596
522.000000;490.802658
523.228394;197.974596
524.000000;489.924203
524.425908;197.974596
524.882899;201.974596
525.311382;205.974596
526.000000;206.324225
528.000000;488.078836
528.219275;487.974596
529.246175;207.974596
529.642645;211.974596
530.000000;487.111016
530.704846;213.974596
532.000000;213.742706
532.308132;213.974596
532.663204;217.974596
532.985953;221.974596
534.000000;222.295379
536.000000;484.043863
536.129498;483.974596
538.000000;221.609987
539.317284;223.974596
539.616808;227.974596
540.000000;481.836991
541.694182;483.974596
542.000000;229.461979
542.000000;483.508509
542.685095;483.974596
542.955179;231.974596
543.081599;233.974596
543.199587;235.974596
544.000000;236.477805
544.000000;479.490040
544.366018;479.974596
546.000000;237.735991
546.378235;237.974596
546.584872;241.974596
548.000000;480.901229
549.528411;479.974596
550.000000;245.050032
552.000000;478.422402
552.698494;477.974596
552.869551;245.974596
553.039588;249.974596
554.000000;477.122028
554.435636;251.974596
556.000000;475.784634
558.000000;474.398989
558.602347;473.974596
559.241725;253.974596
559.378201;257.974596
560.000000;258.378809
562.000000;471.491634
562.451791;259.974596
562.556065;263.974596
563.594945;475.974596
564.000000;469.967571
564.000000;477.068552
564.000000;477.068552
565.573550;475.974596
565.688658;269.974596
565.731858;273.974596
566.000000;468.383388
566.000000;475.671555
566.493810;275.974596
567.210562;471.974596
568.000000;471.123278
568.000000;275.464669
568.774578;283.974596
568.786813;281.974596
568.791160;279.974596
569.058185;469.974596
570.000000;468.972457
570.000000;284.781225
570.993276;471.974596
571.698100;293.974596
571.773352;289.974596
571.816834;285.974596
572.000000;466.852457
572.000000;294.173210
572.830281;465.974596
573.532476;469.974596
574.000000;464.761458
574.000000;293.465237
574.634072;299.974596
574.734585;295.974596
574.772953;293.974596
575.966983;467.974596
576.000000;462.697771
576.000000;302.600311
577.081406;301.974596
578.000000;457.590693
578.000000;466.233695
578.297854;465.974596
578.940382;309.974596
579.088056;305.974596
579.203213;301.974596
580.000000;455.532484
580.000000;464.458199
580.534563;463.974596
580.797902;309.974596
582.000000;453.384646
582.000000;462.616323
582.681890;461.974596
583.257284;317.974596
583.351645;315.974596
583.514745;311.974596
584.000000;451.140144
584.000000;460.703145
584.208747;451.974596
584.722598;453.974596
585.006017;449.974596
586.000000;316.846295
586.000000;448.791271
586.286152;449.974596
586.724691;457.974596
588.000000;317.500892
588.000000;446.329571
588.281529;445.974596
588.627814;455.974596
589.187587;323.974596
589.372524;319.974596
589.824025;443.974596
590.000000;446.451747
590.000000;326.586776
590.502823;445.974596
591.576617;335.974596
591.719736;333.974596
591.975766;329.974596
592.000000;444.577129
592.000000;336.256917
592.000000;325.847626
592.190583;325.974596
592.641170;443.974596
592.735626;335.974596
593.906637;345.974596
594.000000;442.718278
594.000000;335.496303
594.000000;344.976310
594.092147;343.974596
594.156928;345.974596
594.426841;339.974596
594.718168;335.974596
595.413339;435.974596
596.000000;447.374683
596.000000;435.053480
596.268316;353.974596
596.677172;433.974596
596.897508;347.974596
597.082558;345.974596
597.329160;407.974596
597.893621;431.974596
598.000000;444.765416
598.000000;431.794256
598.000000;365.357079
598.000000;408.196982
598.000000;408.196982
598.205040;363.974596
598.486758;361.974596
598.644025;367.974596
598.788714;403.974596
599.057813;429.974596
599.100543;419.974596
599.171003;437.974596
599.468031;375.974596
599.650825;389.974596
600.000000;442.020723
600.000000;428.299479
600.000000;418.048023
600.000000;400.372700
600.000000;388.612981
600.000000;373.096477
600.032850;441.974596
600.129006;399.974596
600.180091;427.974596
600.533080;369.974596
600.645701;385.974596
600.802578;405.974596
600.923623;415.974596
601.254015;425.974596
601.351654;395.974596
601.416844;439.974596
601.551506;381.974596
601.925715;393.974596
602.000000;439.106021
602.000000;424.537396
602.000000;413.446007
602.000000;393.705310
602.000000;379.845727
602.287895;423.974596
602.470210;391.974596
602.748758;437.974596
603.277579;421.974596
603.386035;409.974596
604.000000;436.024354
604.000000;420.462527
604.000000;408.351375
604.031468;435.974596
604.229738;419.974596
605.139795;417.974596
605.549026;403.974596
605.910978;401.974596
606.000000;432.727209
606.000000;432.727209
606.000000;415.966778
606.000000;402.614910
606.000000;402.614910
606.209224;401.974596
607.794078;427.974596
608.000000;427.796283
608.663742;427.974596
608.000000;-427.854345
608.000000;-427.854345
607.546953;-430.025404
606.192917;-402.025404
606.000000;-402.615243
606.000000;-429.609624
606.000000;-429.609624
605.873434;-432.025404
605.523730;-430.025404
605.117089;-418.025404
604.206182;-420.025404
604.000000;-403.523792
604.000000;-417.497181
604.000000;-433.693811
604.000000;-433.693811
603.625123;-434.025404
603.354510;-404.025404
603.252872;-422.025404
602.579794;-412.025404
602.362479;-378.025404
602.000000;-377.776045
602.000000;-391.701892
602.000000;-405.092808
602.000000;-418.977419
602.000000;-435.485003
602.000000;-435.485003
601.911432;-394.025404
601.540515;-382.025404
601.394219;-436.025404
601.336753;-396.025404
601.227190;-426.025404
600.901421;-416.025404
600.810220;-406.025404
600.633658;-386.025404
600.524765;-370.025404
600.152325;-428.025404
600.112820;-400.025404
600.000000;-367.453529
600.000000;-378.672424
600.000000;-392.666208
600.000000;-406.669514
600.000000;-420.469078
600.000000;-442.021259
599.997088;-442.025404
599.637518;-390.025404
599.455980;-402.025404
599.181099;-438.025404
599.076384;-420.025404
599.028750;-430.025404
598.770974;-404.025404
598.656866;-368.025404
598.479787;-362.025404
598.197687;-364.025404
598.000000;-355.194851
598.000000;-368.309678
598.000000;-408.254233
598.000000;-444.765566
597.899095;-366.025404
597.582203;-368.025404
597.078004;-346.025404
596.986152;-440.025404
596.695178;-350.025404
596.485244;-352.025404
596.000000;-345.306142
596.000000;-447.374443
595.486669;-448.025404
594.809783;-442.025404
594.574081;-338.025404
594.260805;-342.025404
594.087607;-344.025404
594.000000;-335.549407
594.000000;-346.091098
594.000000;-449.858677
593.901741;-346.025404
592.741992;-336.025404
592.652409;-444.025404
592.171713;-452.025404
592.000000;-325.900096
592.000000;-336.310236
592.000000;-452.223110
591.972761;-330.025404
591.716227;-334.025404
591.572847;-336.025404
590.514458;-446.025404
590.000000;-326.639446
590.000000;-454.480049
589.785417;-444.025404
589.370396;-320.025404
589.185008;-324.025404
588.580523;-456.025404
588.241733;-446.025404
588.000000;-446.329989
588.000000;-448.405377
586.634333;-448.025404
586.000000;-316.897798
586.000000;-458.713473
584.962737;-450.025404
584.353269;-318.025404
584.000000;-318.270003
584.000000;-460.703314
583.582107;-310.025404
583.435344;-314.025404
583.254773;-318.025404
582.697274;-456.025404
582.165904;-454.025404
582.000000;-453.384415
582.000000;-456.720039
580.799348;-310.025404
580.479028;-464.025404
580.000000;-455.532169
580.000000;-458.711352
579.201951;-302.025404
579.086386;-306.025404
578.938293;-310.025404
578.240073;-466.025404
578.000000;-457.590349
578.000000;-460.725637
577.082515;-302.025404
576.000000;-302.651829
576.000000;-467.946229
575.906079;-468.025404
574.772076;-294.025404
574.733507;-296.025404
574.632590;-300.025404
574.000000;-293.516635
574.000000;-469.595075
573.469120;-470.025404
572.846301;-466.025404
572.000000;-294.224777
572.000000;-471.189182
571.816479;-286.025404
571.772596;-290.025404
571.696938;-294.025404
570.948125;-468.025404
570.000000;-284.832290
570.000000;-472.732207
569.075210;-470.025404
568.791147;-280.025404
568.786600;-282.025404
568.774164;-284.025404
568.000000;-275.515232
568.000000;-474.227525
567.228104;-472.025404
566.445328;-468.025404
566.000000;-468.383716
566.000000;-473.377301
565.732202;-274.025404
565.689406;-270.025404
565.501276;-476.025404
564.000000;-266.943432
564.000000;-475.596742
564.000000;-475.596742
563.613552;-476.025404
562.597156;-266.025404
562.509227;-262.025404
562.389480;-258.025404
562.000000;-471.491376
562.000000;-478.426352
561.847229;-478.025404
561.220910;-258.025404
560.000000;-472.967734
559.315744;-256.025404
559.163518;-252.025404
558.000000;-251.646124
556.000000;-250.994001
555.645850;-476.025404
554.000000;-252.315006
553.113839;-252.025404
552.960877;-248.025404
552.774712;-244.025404
552.000000;-243.775235
551.619041;-244.025404
550.000000;-479.682222
548.000000;-244.453391
546.677668;-244.025404
546.488390;-240.025404
546.110529;-482.025404
546.000000;-482.089803
544.000000;-236.526800
544.000000;-479.489799
544.000000;-479.489799
543.110172;-480.025404
543.042644;-482.025404
542.823947;-230.025404
542.000000;-229.510580
542.000000;-483.621209
542.000000;-483.621209
540.000000;-228.261766
539.667660;-482.025404
539.474979;-226.025404
539.159466;-222.025404
538.000000;-482.953332
536.000000;-221.028417
534.481505;-222.025404
534.000000;-485.094253
532.832787;-220.025404
532.494144;-216.025404
532.190243;-486.025404
532.000000;-486.121326
530.000000;-214.149848
529.833848;-214.025404
529.453277;-210.025404
529.042030;-206.025404
528.000000;-205.495766
526.785927;-206.025404
526.000000;-489.011364
525.106243;-204.025404
524.663671;-200.025404
524.000000;-197.766881
523.772753;-490.025404
522.000000;-490.802746
520.841270;-194.025404
520.385444;-488.025404
520.000000;-189.824067
520.000000;-488.596352
519.132160;-492.025404
518.503047;-488.025404
518.000000;-492.491861
518.000000;-488.249482
516.960436;-188.025404
516.429315;-184.025404
516.000000;-181.933893
514.000000;-180.760558
513.879543;-490.025404
512.467438;-178.025404
512.000000;-174.779187
511.889140;-174.025404
510.000000;-491.595356
508.900392;-492.025404
508.484384;-168.025404
508.000000;-165.921906
506.000000;-164.762888
504.729468;-164.025404
504.105368;-160.025404
504.000000;-493.852168
503.515166;-494.025404
502.000000;-494.556593
500.002122;-154.025404
500.000000;-495.240469
499.349957;-150.025404
498.000000;-495.906825
496.000000;-148.851954
495.160714;-496.025404
494.000000;-495.292099
493.326753;-146.025404
492.675340;-142.025404
492.000000;-495.922606
490.000000;-140.978494
488.000000;-140.192643
487.573390;-140.025404
486.926201;-136.025404
486.000000;-133.683165
484.763302;-498.025404
484.000000;-498.232728
482.759084;-130.025404
482.119225;-126.025404
482.000000;-498.760398
480.000000;-499.271893
478.000000;-499.767309
477.634197;-122.025404
477.005212;-118.025404
476.000000;-117.126609
474.766092;-116.025404
474.152821;-112.025404
474.000000;-500.699485
473.542941;-108.025404
472.000000;-106.813364
470.996251;-106.025404
470.407623;-102.025404
470.000000;-99.900281
469.411325;-500.025404
468.000000;-96.416126
467.944421;-96.025404
467.385264;-92.025404
466.000000;-89.385591
464.000000;-88.232921
463.639227;-88.025404
463.117469;-84.025404
462.000000;-81.092387
461.009373;-80.025404
460.526443;-76.025404
460.063182;-72.025404
460.000000;-501.866321
458.000000;-70.825682
456.626749;-70.025404
456.198445;-66.025404
456.000000;-502.538926
455.518895;-62.025404
454.278274;-58.025404
454.000000;-54.966092
453.915295;-54.025404
453.091212;-50.025404
452.774487;-46.025404
452.625357;-44.025404
452.000000;-501.591690
450.744662;-40.025404
450.491646;-36.025404
450.000000;-33.586555
449.079990;-502.025404
448.557078;-30.025404
448.369587;-26.025404
448.000000;-502.177817
446.923068;-22.025404
446.788505;-18.025404
446.000000;-14.578934
445.717964;-14.025404
445.636688;-10.025404
445.582383;-6.025404
444.000000;-502.699954
440.000000;-503.165379
436.000000;-503.574801
432.000000;-503.668858
428.000000;-502.793926
424.000000;-503.063027
420.000000;-503.278569
416.000000;-503.441268
412.000000;-502.521558
408.000000;-502.263301
404.000000;-502.293760


==> data_figure_model_050mW_08_simu.txt <==
xuser;yuser
402.000000;516.841263
406.000000;517.080398
410.000000;517.231739
412.000000;518.128442
414.000000;516.887272
416.000000;518.623245
420.000000;518.607075
424.000000;519.010129
428.000000;518.088233
430.000000;517.895945
434.000000;517.283497
436.000000;519.359212
437.691275;517.974596
438.000000;518.560583
438.760274;519.974596
440.000000;518.407497
442.000000;517.496335
445.568966;517.974596
448.000000;518.813306
450.000000;517.636317
452.496350;517.974596
454.000000;519.145051
454.000000;515.502436
456.000000;517.497323
456.437500;517.974596
458.000000;516.745088
460.000000;518.525321
462.000000;517.103123
464.000000;515.436135
466.000000;516.107930
467.250737;7.974596
468.000000;515.169643
468.000000;7.173334
469.333333;515.974596
470.000000;516.883687
470.000000;9.115901
470.633166;13.974596
470.833333;11.974596
471.579832;5.974596
471.629630;17.974596
472.000000;515.199667
472.000000;22.946025
472.000000;16.307930
472.105263;15.974596
472.936709;29.974596
473.132075;31.974596
473.340824;37.974596
474.000000;38.567189
474.000000;32.458807
475.464407;33.974596
475.934066;515.974596
476.000000;40.681263
476.052632;47.974596
477.704036;45.974596
478.000000;58.313579
478.000000;48.679358
478.000000;41.814596
478.116129;41.974596
478.926316;515.974596
479.768953;59.974596
480.000000;60.294596
480.000000;55.885211
480.000000;50.752374
480.635945;67.974596
481.226277;61.974596
481.629032;73.974596
482.000000;513.969571
482.000000;66.635230
482.000000;74.513659
482.000000;74.513659
482.330317;65.974596
483.916667;69.974596
484.000000;70.245783
484.610778;71.974596
486.000000;514.523333
486.000000;74.820234
486.000000;84.164251
486.000000;84.164251
486.929577;83.974596
488.000000;514.544690
488.000000;78.484663
488.082645;81.974596
488.535211;83.974596
490.000000;513.247323
490.484211;85.974596
491.767442;87.974596
492.000000;93.407751
492.000000;88.680479
492.666667;89.974596
493.542484;99.974596
494.000000;512.831739
494.706977;101.974596
496.000000;510.194780
496.244898;513.974596
497.701987;109.974596
498.000000;514.668145
498.000000;106.088882
498.010000;105.974596
500.000000;514.323803
500.275862;111.974596
501.170213;513.974596
502.000000;115.603339
502.863753;117.974596
504.000000;511.068936
504.813559;511.974596
505.522222;121.974596
506.000000;126.497673
506.000000;122.986361
506.000000;119.614990
507.097744;119.974596
508.000000;126.846937
509.647668;127.974596
510.000000;130.685594
511.040936;133.974596
512.000000;509.974596
513.726027;137.974596
514.000000;135.405734
514.000000;137.494596
514.909091;137.974596
516.000000;135.794501
516.208219;135.974596
517.113514;509.974596
518.000000;510.564524
520.000000;510.317880
521.711712;143.974596
522.000000;510.834100
522.000000;147.681913
522.533333;509.974596
524.000000;508.731118
525.456311;155.974596
526.000000;508.403168
526.000000;153.784120
526.213483;151.974596
527.522388;507.974596
528.000000;156.416457
529.374359;157.974596
530.000000;508.249186
530.281124;163.974596
530.616487;161.974596
531.373134;159.974596
532.000000;165.595808
532.000000;159.821312
532.081081;159.974596
533.031802;169.974596
533.378882;167.974596
533.640000;503.974596
534.000000;506.011406
534.000000;503.605365
534.000000;512.063092
534.000000;512.063092
534.095847;511.974596
535.715818;507.974596
535.969811;179.974596
536.000000;173.141550
536.000000;507.388961
536.000000;180.011633
536.000000;180.011633
536.451064;507.974596
537.200000;177.974596
537.810219;175.974596
538.000000;505.741869
538.000000;176.937559
538.000000;173.951541
538.075758;501.974596
538.967742;179.974596
540.000000;501.207225
540.000000;507.412505
540.969466;501.974596
542.000000;506.085707
542.118343;183.974596
542.826087;185.974596
544.000000;503.974596
544.390625;195.974596
546.000000;505.321131
546.000000;194.465439
546.198113;191.974596
547.093834;503.974596
548.000000;502.971629
548.000000;206.116075
548.000000;206.116075
548.925620;501.974596
549.947137;195.974596
550.000000;202.861814
550.000000;195.949596
550.703704;199.974596
550.740984;197.974596
552.000000;205.199477
552.726457;205.974596
553.267760;207.974596
554.000000;499.097591
554.840764;211.974596
556.000000;211.223565
557.322034;211.974596
558.000000;213.247323
558.677966;213.974596
558.891228;215.974596
560.000000;498.999390
560.000000;497.049223
560.000000;497.049223
560.796680;219.974596
561.333333;493.974596
562.000000;498.408331
562.000000;225.701869
562.000000;494.507930
562.000000;494.507930
562.758621;493.974596
563.983607;495.974596
564.000000;227.783107
564.620690;227.974596
564.905983;233.974596
566.000000;496.405365
567.203390;493.974596
568.000000;493.127749
569.840000;235.974596
570.000000;236.448280
571.506494;237.974596
572.000000;491.160803
572.000000;237.537815
572.100917;239.974596
574.000000;491.008687
574.801762;489.974596
576.000000;488.316060
577.120000;487.974596
577.454545;243.974596
577.802632;239.974596
578.000000;487.317880
578.900000;485.974596
579.820225;255.974596
580.000000;484.582191
580.000000;251.522041
580.567901;253.974596
580.972477;249.974596
581.888298;265.974596
582.000000;266.097763
582.000000;257.102256
582.000000;252.727284
582.159091;265.974596
582.521429;485.974596
582.857143;483.974596
583.888889;261.974596
584.000000;264.133687
584.381818;263.974596
584.988439;481.974596
585.417808;485.974596
586.000000;479.584555
586.000000;268.955963
586.000000;486.530152
586.000000;486.530152
586.643939;485.974596
586.827225;267.974596
587.360656;273.974596
587.475285;477.974596
587.620690;479.974596
587.952381;269.974596
588.000000;479.699596
588.000000;282.543562
588.000000;273.362832
588.000000;483.449172
588.000000;269.996943
588.000000;269.996943
588.423077;479.974596
588.562500;275.974596
588.945455;273.974596
589.403226;481.974596
589.822917;277.974596
590.000000;477.199948
590.000000;289.578200
590.000000;285.561553
590.000000;486.532289
590.000000;486.532289
590.000000;481.025878
590.000000;278.204326
590.000000;278.204326
590.337900;481.974596
590.865672;475.974596
591.863874;287.974596
592.000000;290.311166
592.000000;281.380688
592.730769;475.974596
594.000000;477.430479
595.145540;295.974596
595.532051;471.974596
596.000000;477.139153
596.000000;295.086791
596.000000;472.428012
596.000000;472.428012
596.636364;297.974596
597.683824;299.974596
598.000000;474.686791
598.000000;294.805365
598.000000;470.085400
598.000000;470.085400
598.267990;293.974596
598.980392;297.974596
599.469828;471.974596
600.000000;301.321965
600.000000;467.036867
600.000000;471.168039
600.000000;306.061553
600.000000;306.061553
600.000000;297.479358
600.078534;305.974596
600.270492;303.974596
600.983051;465.974596
601.340314;467.974596
602.000000;474.147323
602.000000;467.383047
602.000000;467.383047
602.307692;463.974596
602.639659;465.974596
604.000000;470.770295
604.313559;469.974596
604.697143;307.974596
605.356322;303.974596
605.650273;305.974596
606.000000;468.336736
606.000000;321.628575
606.000000;460.251019
606.000000;460.251019
606.369748;467.974596
606.983871;317.974596
607.883598;455.974596
607.952607;311.974596
608.000000;322.374596
608.000000;319.422872
608.000000;315.570102
608.000000;455.643769
608.000000;333.431883
608.000000;312.042623
608.000000;312.042623
608.096774;457.974596
608.331034;319.974596
608.607143;321.974596
608.885057;463.974596
609.124031;331.974596
609.750000;325.974596
610.000000;333.121804
610.000000;326.831739
610.000000;321.190677
610.000000;455.311874
610.248447;327.974596
610.907692;341.974596
611.066667;455.974596
611.246231;451.974596
611.541528;349.974596
611.611691;391.974596
612.000000;459.204226
612.000000;349.397190
612.000000;337.509480
612.000000;455.050068
612.000000;455.050068
612.000000;391.485123
612.446429;451.974596
612.535849;341.974596
612.732283;391.974596
613.000000;375.974596
613.305466;345.974596
614.000000;350.597238
614.000000;341.076448
614.000000;375.426448
614.517241;371.974596
614.766667;359.974596
615.111748;341.974596
615.234201;353.974596
615.298246;375.974596
615.793814;451.974596
616.000000;389.149199
616.000000;372.709639
616.000000;364.807930
616.000000;354.729175
616.000000;351.825342
616.000000;451.513058
616.222222;385.974596
616.408163;351.974596
616.472222;377.974596
616.696629;369.974596
616.745098;383.974596
616.756554;445.974596
616.976744;455.974596
617.111111;363.974596
617.462963;443.974596
618.000000;453.103088
618.000000;442.999806
618.000000;380.863485
618.000000;364.701869
618.000000;364.701869
618.808000;387.974596
619.126016;393.974596
619.195266;451.974596
619.509749;437.974596
619.836066;413.974596
620.000000;450.614596
620.000000;436.914355
620.000000;409.965380
620.000000;392.444347
620.000000;380.527497
620.000000;414.007930
620.000000;414.007930
620.000000;399.220628
620.054496;413.974596
620.434316;379.974596
620.711610;399.974596
621.054662;405.974596
621.454175;385.974596
621.469388;407.974596
621.835294;435.974596
622.000000;447.443984
622.000000;435.694596
622.000000;404.901604
622.000000;392.906414
622.000000;441.046492
622.000000;441.046492
622.000000;425.895231
622.044053;425.974596
622.706897;439.974596
622.825175;389.974596
623.015707;443.974596
623.211268;433.974596
623.396040;393.974596
624.000000;446.049130
624.000000;429.134596
624.000000;402.095808
624.000000;394.572635
624.000000;394.572635
624.081081;445.974596
624.435714;393.974596
625.045045;427.974596
625.238095;395.974596
625.744186;439.974596
625.864734;417.974596
626.000000;421.552451
626.000000;408.583137
626.000000;439.395649
626.000000;404.167778
626.000000;404.167778
626.000000;395.401306
626.091644;403.974596
626.411215;395.974596
627.039514;407.974596
627.928144;415.974596
628.000000;421.272306
628.000000;416.115773
628.000000;405.660311
628.414634;411.974596
628.691057;419.974596
629.163636;409.974596
629.549234;403.974596
630.000000;418.995873
630.000000;403.495526
631.226190;403.974596
631.500000;401.974596
632.000000;405.944293
632.000000;403.227470
634.000000;402.641263
634.000000;402.641263
632.770992;-402.025404
632.000000;-405.532253
632.000000;-401.666612
632.000000;-401.666612
630.650307;-404.025404
630.285714;-406.025404
630.000000;-408.416708
630.000000;-405.822014
629.902439;-406.025404
629.391941;-422.025404
628.000000;-405.386060
628.000000;-420.954981
627.481229;-412.025404
627.283654;-408.025404
627.214765;-406.025404
627.100917;-432.025404
626.795580;-416.025404
626.114286;-420.025404
626.000000;-420.153609
626.000000;-427.501132
626.000000;-433.604351
625.380282;-398.025404
624.769231;-434.025404
624.666667;-422.025404
624.488889;-384.025404
624.192771;-404.025404
624.000000;-399.510252
624.000000;-404.240169
624.000000;-422.814593
624.000000;-429.896372
624.000000;-434.122965
624.000000;-384.777541
624.000000;-443.369404
624.000000;-443.369404
623.785888;-384.025404
623.456000;-400.025404
623.227586;-424.025404
622.952880;-408.025404
622.783505;-394.025404
622.468750;-398.025404
622.333333;-412.025404
622.075949;-388.025404
622.000000;-386.009188
622.000000;-390.910650
622.000000;-398.521272
622.000000;-407.174936
622.000000;-412.348413
622.000000;-446.604351
622.000000;-433.759508
622.000000;-433.759508
621.746479;-390.025404
621.456790;-446.025404
621.311475;-396.025404
621.078014;-442.025404
620.618785;-410.025404
620.311804;-414.025404
620.000000;-387.372554
620.000000;-414.226843
620.000000;-445.397744
620.000000;-451.619312
620.000000;-433.983910
619.962825;-434.025404
619.637584;-376.025404
619.382199;-446.025404
618.980237;-444.025404
618.725322;-380.025404
618.649789;-364.025404
618.350453;-382.025404
618.138462;-384.025404
618.000000;-368.570858
618.000000;-372.484548
618.000000;-378.017241
618.000000;-384.214877
618.000000;-444.994154
618.000000;-452.892456
618.000000;-365.183299
617.992908;-378.025404
617.193717;-364.025404
617.005076;-454.025404
616.813793;-386.025404
616.616740;-448.025404
616.000000;-372.251819
616.000000;-387.711118
616.000000;-455.609404
616.000000;-383.097404
616.000000;-446.972772
616.000000;-446.972772
615.782609;-360.025404
615.648294;-382.025404
615.584570;-448.025404
615.240000;-364.025404
614.933333;-342.025404
614.905983;-350.025404
614.786611;-346.025404
614.550000;-458.025404
614.000000;-341.048660
614.000000;-349.304315
614.000000;-353.395101
614.000000;-362.537404
614.000000;-365.642795
614.000000;-365.642795
614.000000;-390.700007
613.544794;-348.025404
613.419795;-390.025404
612.646048;-334.025404
612.608696;-332.025404
612.103448;-462.025404
612.095808;-452.025404
612.000000;-339.260698
612.000000;-459.171471
612.000000;-462.136003
612.000000;-452.435660
611.920000;-452.025404
611.424242;-460.025404
610.365957;-328.025404
610.121212;-454.025404
610.000000;-323.887473
610.000000;-331.309614
610.000000;-454.004785
610.000000;-454.004785
609.923077;-462.025404
608.553191;-332.025404
608.169492;-322.025404
608.000000;-311.256173
608.000000;-320.358737
608.000000;-332.932381
608.000000;-327.963548
608.000000;-327.963548
607.980952;-328.025404
607.454545;-464.025404
606.837209;-314.025404
606.617886;-466.025404
606.310811;-312.025404
606.000000;-468.915970
604.929515;-310.025404
604.019417;-306.025404
604.000000;-311.769205
604.000000;-469.107841
603.431193;-312.025404
602.139683;-316.025404
602.000000;-301.025404
602.000000;-469.160019
602.000000;-316.126553
601.827451;-316.025404
601.451220;-470.025404
600.039474;-296.025404
600.000000;-303.315726
600.000000;-472.885869
600.000000;-296.207222
599.946667;-296.025404
599.472868;-468.025404
598.000000;-298.858737
598.000000;-467.249894
598.000000;-467.249894
597.014184;-476.025404
596.095238;-292.025404
596.000000;-292.211844
596.000000;-297.328156
596.000000;-477.138244
594.991150;-478.025404
594.919192;-294.025404
594.233333;-480.025404
594.000000;-481.525404
594.000000;-474.657374
593.702128;-482.025404
592.939130;-282.025404
592.236220;-478.025404
592.000000;-281.574464
592.000000;-290.035793
592.000000;-478.570858
591.983806;-290.025404
591.609756;-482.025404
591.088889;-288.025404
591.052174;-284.025404
590.066986;-278.025404
590.000000;-278.305404
590.000000;-477.176242
590.000000;-484.632200
588.965517;-276.025404
588.626374;-484.025404
588.246575;-282.025404
588.000000;-279.053441
588.000000;-481.444759
587.719745;-480.025404
587.641379;-280.025404
587.036145;-264.025404
586.000000;-263.147853
586.000000;-268.589506
586.000000;-272.747626
585.731707;-268.025404
585.285714;-262.025404
584.761905;-272.025404
584.166038;-490.025404
584.000000;-482.659067
584.000000;-490.265841
583.560000;-490.025404
583.123810;-484.025404
582.000000;-256.807163
582.000000;-265.283682
582.000000;-265.283682
580.863436;-486.025404
580.781726;-256.025404
580.651341;-248.025404
580.000000;-248.650404
580.000000;-486.647626
578.482143;-248.025404
578.000000;-245.425404
578.000000;-248.191048
577.662500;-248.025404
577.222222;-244.025404
576.292929;-488.025404
576.000000;-488.809188
574.000000;-240.501893
573.629630;-490.025404
572.511628;-234.025404
572.000000;-233.741533
572.000000;-241.025404
571.767568;-240.025404
570.000000;-233.233404
569.165049;-494.025404
568.000000;-234.456542
566.197080;-496.025404
566.000000;-227.930166
566.000000;-234.358141
565.495327;-496.025404
565.123967;-232.025404
564.327103;-224.025404
564.000000;-224.971350
564.000000;-495.037749
562.858757;-222.025404
562.000000;-225.062441
562.000000;-495.129881
562.000000;-499.796832
561.422018;-220.025404
560.823529;-496.025404
560.249201;-502.025404
560.000000;-216.938224
560.000000;-502.367509
559.152000;-218.025404
558.950000;-496.025404
558.000000;-212.025404
558.000000;-498.629570
557.888889;-496.025404
556.342857;-498.025404
556.000000;-498.104874
554.216450;-212.025404
554.000000;-212.186694
554.000000;-495.936118
554.000000;-495.936118
553.938272;-496.025404
553.127962;-206.025404
552.000000;-205.413579
552.000000;-208.591878
552.000000;-201.788322
552.000000;-201.788322
550.973684;-202.025404
550.170347;-200.025404
550.000000;-200.869154
550.000000;-501.970858
548.383562;-204.025404
548.000000;-197.116929
548.000000;-503.440788
547.532995;-502.025404
546.000000;-504.735786
545.414634;-190.025404
545.040000;-192.025404
544.000000;-505.952233
542.881944;-188.025404
542.291209;-182.025404
542.000000;-506.512360
542.000000;-182.555404
541.196970;-182.025404
540.000000;-182.686492
539.543353;-182.025404
539.034921;-504.025404
538.209302;-180.025404
538.000000;-177.419343
538.000000;-508.900980
538.000000;-502.427365
537.768293;-506.025404
536.000000;-174.404714
536.000000;-506.946039
535.731844;-168.025404
534.952381;-172.025404
534.742857;-174.025404
534.000000;-166.974556
534.000000;-509.358737
533.781321;-510.025404
532.519084;-504.025404
532.000000;-503.812904
531.278195;-164.025404
530.000000;-160.025404
530.000000;-160.025404
528.289308;-506.025404
528.000000;-507.729107
526.000000;-156.242795
525.811321;-156.025404
525.306773;-506.025404
524.000000;-150.305124
523.774011;-150.025404
522.762295;-148.025404
522.000000;-509.530780
521.421384;-510.025404
520.000000;-511.227531
518.389513;-506.025404
518.000000;-141.767564
518.000000;-505.635891
518.000000;-505.635891
516.489426;-140.025404
516.000000;-512.025404
515.529412;-510.025404
514.000000;-137.621776
514.000000;-508.672803
512.000000;-134.281814
511.102564;-134.025404
510.000000;-509.220450
509.117904;-130.025404
508.859107;-132.025404
508.000000;-126.541277
507.640000;-512.025404
506.443580;-124.025404
506.000000;-120.725404
505.814570;-120.025404
504.000000;-511.108277
502.000000;-118.798737
500.808219;-118.025404
500.382022;-116.025404
500.038929;-110.025404
500.000000;-513.194635
500.000000;-110.158737
500.000000;-507.836427
500.000000;-507.836427
499.765854;-508.025404
498.243094;-108.025404
498.140187;-106.025404
498.000000;-104.011658
498.000000;-110.766145
498.000000;-515.514765
498.000000;-515.514765
496.378378;-110.025404
496.238342;-512.025404
496.000000;-96.804030
496.000000;-511.525404
494.355932;-518.025404
494.036810;-98.025404
494.000000;-100.778213
494.000000;-511.671558
494.000000;-518.207222
493.562500;-518.025404
493.281553;-102.025404
492.000000;-91.936515
491.321739;-88.025404
490.000000;-86.758737
489.751412;-86.025404
488.520661;-82.025404
488.000000;-82.706485
488.000000;-514.942759
486.429630;-80.025404
486.305344;-514.025404
486.183607;-70.025404
486.000000;-71.216893
486.000000;-513.801940
485.375000;-514.025404
484.645161;-74.025404
484.000000;-70.430467
484.000000;-80.001688
484.000000;-80.001688
483.867220;-70.025404
482.000000;-68.287952
482.000000;-71.397355
482.000000;-71.397355
481.622222;-68.025404
480.708075;-62.025404
480.000000;-60.929250
479.405063;-60.025404
478.567164;-52.025404
478.417219;-50.025404
478.185567;-48.025404
478.000000;-47.382547
477.222222;-516.025404
476.725389;-36.025404
476.133333;-44.025404
476.000000;-34.666180
476.000000;-41.768523
476.000000;-46.228529
475.818182;-46.025404
475.090909;-514.025404
474.317647;-30.025404
474.000000;-30.236341
474.000000;-517.116313
474.000000;-514.525404
473.948936;-514.025404
473.725191;-516.025404
473.467085;-28.025404
472.000000;-17.183299
472.000000;-23.258867
472.000000;-32.751491
471.865546;-20.025404
471.450000;-16.025404
470.605505;-10.025404
470.532468;-516.025404
470.000000;-6.530667
470.000000;-12.579711
469.832168;-6.025404
468.000000;-517.513326
466.000000;-518.217872
464.000000;-516.985404
460.392694;-516.025404
459.666667;-516.025404
458.100840;-520.025404
457.948936;-520.025404
456.000000;-516.938155
452.000000;-517.032026
449.635628;-518.025404
446.950649;-518.025404
444.000000;-517.379734
442.000000;-518.534220
438.000000;-518.450936
436.165217;-516.025404
436.000000;-515.697818
436.000000;-515.697818
435.582418;-516.025404
434.000000;-517.383894
432.000000;-518.680771
428.000000;-518.266368
424.000000;-518.392186
422.000000;-517.327856
418.591837;-518.025404
416.000000;-519.619998
414.000000;-517.356816
410.000000;-517.034024
406.000000;-517.782413
402.000000;-517.235930

